A Theory of Goal-Oriented Medium Access: Protocol Design and Distributed Bandit Learning

The Goal-oriented Communication (GoC) paradigm breaks the separation between communication and the content of the data, tailoring communication decisions to the specific needs of the receiver and targeting application performance. While recent studies show impressive encoding performance in point-to-point scenarios, the multi-node distributed scenario is still almost unexplored. Moreover, the few studies to investigate this consider a centralized collision-free approach, where a central scheduler decides the transmission order of the nodes. In this work, we address the Goal-oriented Multiple Access (GoMA) problem, in which multiple intelligent agents must coordinate to share a wireless channel and avoid mutual interference. We propose a theoretical framework for the analysis and optimization of distributed GoMA, serving as a first step towards its complete characterization. We prove that the problem is non-convex and may admit multiple Nash Equilibrium (NE) solutions. We provide a characterization of each node's best response to others' strategies and propose an optimization approach that provably reaches one such NE, outperforming centralized approaches by up to 100% while also reducing energy consumption. We also design a distributed learning algorithm that operates with limited feedback and no prior knowledge.

==> fig/fig_data/attractors_exp025_theta1_a.dat <==
x1  x2
0   1
0.285   1
0.286000000000000	0.996000000000000
0.287000000000000	0.996000000000000
0.288000000000000	0.992000000000000
0.289000000000000	0.987000000000000
0.290000000000000	0.981000000000000
0.291000000000000	0.974000000000000
0.292000000000000	0.969000000000000
0.293000000000000	0.962000000000000
0.294000000000000	0.951000000000000
0.295000000000000	0.943000000000000
0.296000000000000	0.935000000000000
0.297000000000000	0.926000000000000
0.298000000000000	0.919000000000000
0.299000000000000	0.911000000000000
0.300000000000000	0.901000000000000
0.301000000000000	0.892000000000000
0.302000000000000	0.882000000000000
0.303000000000000	0.873000000000000
0.304000000000000	0.865000000000000
0.305000000000000	0.855000000000000
0.306000000000000	0.845000000000000
0.307000000000000	0.835000000000000
0.308000000000000	0.825000000000000
0.309000000000000	0.815000000000000
0.310000000000000	0.805000000000000
0.311000000000000	0.796000000000000
0.312000000000000	0.785000000000000
0.313000000000000	0.777000000000000
0.314000000000000	0.766000000000000
0.315000000000000	0.755000000000000
0.316000000000000	0.745000000000000
0.317000000000000	0.733000000000000
0.318000000000000	0.723000000000000
0.319000000000000	0.714000000000000
0.320000000000000	0.703000000000000
0.321000000000000	0.692000000000000
0.322000000000000	0.681000000000000
0.323000000000000	0.670000000000000
0.324000000000000	0.658000000000000
0.325000000000000	0.650000000000000
0.326000000000000	0.639000000000000
0.327000000000000	0.627000000000000
0.328000000000000	0.616000000000000
0.329000000000000	0.604000000000000
0.330000000000000	0.596000000000000
0.331000000000000	0.584000000000000
0.332000000000000	0.572000000000000
0.333000000000000	0.561000000000000
0.334000000000000	0.550000000000000
0.335000000000000	0.541000000000000
0.336000000000000	0.529000000000000
0.337000000000000	0.514000000000000
0.338000000000000	0.502000000000000
0.339000000000000	0.490000000000000
0.340000000000000	0.478000000000000
0.341000000000000	0.469000000000000
0.342000000000000	0.456000000000000
0.343000000000000	0.443000000000000
0.344000000000000	0.431000000000000
0.345000000000000	0.418000000000000
0.346000000000000	0.404000000000000
0.347000000000000	0.394000000000000
0.348000000000000	0.379000000000000
0.349000000000000	0.364000000000000
0.350000000000000	0.349000000000000
0.351000000000000	0.336000000000000
0.352000000000000	0.318000000000000
0.353000000000000	0.299000000000000
0.354000000000000	0.277000000000000
0.355000000000000	0.249000000000000
0.356000000000000	0.223000000000000
0.357   0

==> fig/fig_data/attractors_exp025_theta1_b.dat <==
x1  x2
0.949000000000000	0.999000000000000
0.950000000000000	0.998000000000000
0.951000000000000	0.998000000000000
0.952000000000000	0.997000000000000
0.953000000000000	0.997000000000000
0.954000000000000	0.996000000000000
0.955000000000000	0.996000000000000
0.956000000000000	0.995000000000000
0.957000000000000	0.994000000000000
0.958000000000000	0.994000000000000
0.959000000000000	0.993000000000000
0.960000000000000	0.992000000000000
0.961000000000000	0.992000000000000
0.962000000000000	0.991000000000000
0.963000000000000	0.990000000000000
0.964000000000000	0.990000000000000
0.965000000000000	0.989000000000000
0.966000000000000	0.988000000000000
0.967000000000000	0.987000000000000
0.968000000000000	0.986000000000000
0.969000000000000	0.985000000000000
0.970000000000000	0.984000000000000
0.971000000000000	0.984000000000000
0.972000000000000	0.983000000000000
0.973000000000000	0.982000000000000
0.974000000000000	0.981000000000000
0.975000000000000	0.980000000000000
0.976000000000000	0.980000000000000
0.977000000000000	0.979000000000000
0.978000000000000	0.978000000000000
0.979000000000000	0.977000000000000
0.980000000000000	0.976000000000000
0.981000000000000	0.975000000000000
0.982000000000000	0.974000000000000
0.983000000000000	0.973000000000000
0.984000000000000	0.972000000000000
0.985000000000000	0.971000000000000
0.986000000000000	0.970000000000000
0.987000000000000	0.969000000000000
0.988000000000000	0.968000000000000
0.989000000000000	0.966000000000000
0.990000000000000	0.965000000000000
0.991000000000000	0.964000000000000
0.992000000000000	0.963000000000000
0.993000000000000	0.962000000000000
0.994000000000000	0.960000000000000
0.995000000000000	0.959000000000000
0.996000000000000	0.957000000000000
0.997000000000000	0.956000000000000
0.998000000000000	0.954000000000000
0.999000000000000	0.952000000000000
1.00000000000000	0.950000000000000

==> fig/fig_data/attractors_exp025_theta1_c.dat <==
x1  x2
0   0
0.951   0
0.952000000000000	0.150000000000000
0.953000000000000	0.167000000000000
0.954000000000000	0.177000000000000
0.955000000000000	0.187000000000000
0.956000000000000	0.194000000000000
0.957000000000000	0.201000000000000
0.958000000000000	0.208000000000000
0.959000000000000	0.213000000000000
0.960000000000000	0.219000000000000
0.961000000000000	0.224000000000000
0.962000000000000	0.229000000000000
0.963000000000000	0.233000000000000
0.964000000000000	0.238000000000000
0.965000000000000	0.242000000000000
0.966000000000000	0.247000000000000
0.967000000000000	0.250000000000000
0.968000000000000	0.254000000000000
0.969000000000000	0.258000000000000
0.970000000000000	0.262000000000000
0.971000000000000	0.265000000000000
0.972000000000000	0.269000000000000
0.973000000000000	0.272000000000000
0.974000000000000	0.276000000000000
0.975000000000000	0.279000000000000
0.976000000000000	0.282000000000000
0.977000000000000	0.286000000000000
0.978000000000000	0.290000000000000
0.979000000000000	0.293000000000000
0.980000000000000	0.295000000000000
0.981000000000000	0.298000000000000
0.982000000000000	0.301000000000000
0.983000000000000	0.304000000000000
0.984000000000000	0.307000000000000
0.985000000000000	0.310000000000000
0.986000000000000	0.313000000000000
0.987000000000000	0.316000000000000
0.988000000000000	0.319000000000000
0.989000000000000	0.322000000000000
0.990000000000000	0.325000000000000
0.991000000000000	0.328000000000000
0.992000000000000	0.331000000000000
0.993000000000000	0.334000000000000
0.994000000000000	0.337000000000000
0.995000000000000	0.340000000000000
0.996000000000000	0.343000000000000
0.997000000000000	0.346000000000000
0.998000000000000	0.349000000000000
0.999000000000000	0.352000000000000
1.00000000000000	0.356000000000000

==> fig/fig_data/attractors_exp_theta1_a.dat <==
x1  x2
0   1.00100000000000
0.311000000000000	1.00100000000000
0.312000000000000	1.00100000000000
0.313000000000000	1.00100000000000
0.314000000000000	1.00100000000000
0.315000000000000	1.00100000000000
0.316000000000000	1.00100000000000
0.317000000000000	1.00100000000000
0.318000000000000	1.00100000000000
0.319000000000000	1.00100000000000
0.320000000000000	0.996000000000000
0.321000000000000	0.993000000000000
0.322000000000000	0.989000000000000
0.323000000000000	0.985000000000000
0.324000000000000	0.979000000000000
0.325000000000000	0.974000000000000
0.326000000000000	0.968000000000000
0.327000000000000	0.964000000000000
0.328000000000000	0.958000000000000
0.329000000000000	0.953000000000000
0.330000000000000	0.948000000000000
0.331000000000000	0.938000000000000
0.332000000000000	0.932000000000000
0.333000000000000	0.927000000000000
0.334000000000000	0.920000000000000
0.335000000000000	0.912000000000000
0.336000000000000	0.905000000000000
0.337000000000000	0.897000000000000
0.338000000000000	0.890000000000000
0.339000000000000	0.881000000000000
0.340000000000000	0.873000000000000
0.341000000000000	0.868000000000000
0.342000000000000	0.859000000000000
0.343000000000000	0.852000000000000
0.344000000000000	0.843000000000000
0.345000000000000	0.835000000000000
0.346000000000000	0.826000000000000
0.347000000000000	0.817000000000000
0.348000000000000	0.812000000000000
0.349000000000000	0.800000000000000
0.350000000000000	0.791000000000000
0.351000000000000	0.786000000000000
0.352000000000000	0.776000000000000
0.353000000000000	0.767000000000000
0.354000000000000	0.758000000000000
0.355000000000000	0.748000000000000
0.356000000000000	0.740000000000000
0.357000000000000	0.730000000000000
0.358000000000000	0.725000000000000
0.359000000000000	0.715000000000000
0.360000000000000	0.707000000000000
0.361000000000000	0.697000000000000
0.362000000000000	0.688000000000000
0.363000000000000	0.679000000000000
0.364000000000000	0.669000000000000
0.365000000000000	0.664000000000000
0.366000000000000	0.654000000000000
0.367000000000000	0.646000000000000
0.368000000000000	0.640000000000000
0.369000000000000	0.631000000000000
0.370000000000000	0.621000000000000
0.371000000000000	0.612000000000000
0.372000000000000	0.603000000000000
0.373000000000000	0.593000000000000
0.374000000000000	0.589000000000000
0.375000000000000	0.579000000000000
0.376000000000000	0.569000000000000
0.377000000000000	0.561000000000000
0.378000000000000	0.551000000000000
0.379000000000000	0.542000000000000
0.380000000000000	0.533000000000000
0.381000000000000	0.527000000000000
0.382000000000000	0.518000000000000
0.383000000000000	0.509000000000000
0.384000000000000	0.499000000000000
0.385000000000000	0.491000000000000
0.386000000000000	0.485000000000000
0.387000000000000	0.477000000000000
0.388000000000000	0.467000000000000
0.389000000000000	0.458000000000000
0.390000000000000	0.450000000000000
0.391000000000000	0.440000000000000
0.392000000000000	0.434000000000000
0.393000000000000	0.426000000000000
0.394000000000000	0.417000000000000
0.395000000000000	0.407000000000000
0.396000000000000	0.398000000000000
0.397000000000000	0.392000000000000
0.398000000000000	0.384000000000000
0.399000000000000	0.374000000000000
0.400000000000000	0.364000000000000
0.401000000000000	0.355000000000000
0.402000000000000	0.345000000000000
0.403000000000000	0.339000000000000
0.404000000000000	0.329000000000000
0.405000000000000	0.320000000000000
0.406000000000000	0.309000000000000
0.407000000000000	0.298000000000000
0.408000000000000	0.292000000000000
0.409000000000000	0.280000000000000
0.410000000000000	0.266000000000000
0.411000000000000	0.254000000000000
0.412000000000000	0.240000000000000
0.413000000000000	0.232000000000000
0.414000000000000	0.217000000000000
0.415000000000000	0.197000000000000
0.416000000000000	0.169000000000000
0.417000000000000	-0.00100000000000000
0.418000000000000	-0.00100000000000000


==> fig/fig_data/attractors_exp_theta1_b.dat <==
x1  x2
0.888000000000000	1.00100000000000
0.889000000000000	0.999000000000000
0.890000000000000	0.999000000000000
0.891000000000000	0.998000000000000
0.892000000000000	0.998000000000000
0.893000000000000	0.997000000000000
0.894000000000000	0.997000000000000
0.895000000000000	0.996000000000000
0.896000000000000	0.996000000000000
0.897000000000000	0.995000000000000
0.898000000000000	0.995000000000000
0.899000000000000	0.994000000000000
0.900000000000000	0.994000000000000
0.901000000000000	0.993000000000000
0.902000000000000	0.992000000000000
0.903000000000000	0.992000000000000
0.904000000000000	0.991000000000000
0.905000000000000	0.991000000000000
0.906000000000000	0.990000000000000
0.907000000000000	0.990000000000000
0.908000000000000	0.989000000000000
0.909000000000000	0.988000000000000
0.910000000000000	0.988000000000000
0.911000000000000	0.987000000000000
0.912000000000000	0.987000000000000
0.913000000000000	0.986000000000000
0.914000000000000	0.985000000000000
0.915000000000000	0.984000000000000
0.916000000000000	0.984000000000000
0.917000000000000	0.983000000000000
0.918000000000000	0.982000000000000
0.919000000000000	0.982000000000000
0.920000000000000	0.981000000000000
0.921000000000000	0.980000000000000
0.922000000000000	0.980000000000000
0.923000000000000	0.979000000000000
0.924000000000000	0.978000000000000
0.925000000000000	0.977000000000000
0.926000000000000	0.977000000000000
0.927000000000000	0.976000000000000
0.928000000000000	0.975000000000000
0.929000000000000	0.974000000000000
0.930000000000000	0.974000000000000
0.931000000000000	0.973000000000000
0.932000000000000	0.972000000000000
0.933000000000000	0.972000000000000
0.934000000000000	0.971000000000000
0.935000000000000	0.970000000000000
0.936000000000000	0.969000000000000
0.937000000000000	0.968000000000000
0.938000000000000	0.967000000000000
0.939000000000000	0.967000000000000
0.940000000000000	0.966000000000000
0.941000000000000	0.965000000000000
0.942000000000000	0.964000000000000
0.943000000000000	0.963000000000000
0.944000000000000	0.962000000000000
0.945000000000000	0.961000000000000
0.946000000000000	0.960000000000000
0.947000000000000	0.960000000000000
0.948000000000000	0.958000000000000
0.949000000000000	0.958000000000000
0.950000000000000	0.957000000000000
0.951000000000000	0.956000000000000
0.952000000000000	0.955000000000000
0.953000000000000	0.954000000000000
0.954000000000000	0.953000000000000
0.955000000000000	0.953000000000000
0.956000000000000	0.951000000000000
0.957000000000000	0.951000000000000
0.958000000000000	0.950000000000000
0.959000000000000	0.949000000000000
0.960000000000000	0.948000000000000
0.961000000000000	0.947000000000000
0.962000000000000	0.946000000000000
0.963000000000000	0.945000000000000
0.964000000000000	0.944000000000000
0.965000000000000	0.942000000000000
0.966000000000000	0.942000000000000
0.967000000000000	0.941000000000000
0.968000000000000	0.939000000000000
0.969000000000000	0.938000000000000
0.970000000000000	0.937000000000000
0.971000000000000	0.936000000000000
0.972000000000000	0.935000000000000
0.973000000000000	0.934000000000000
0.974000000000000	0.933000000000000
0.975000000000000	0.932000000000000
0.976000000000000	0.931000000000000
0.977000000000000	0.929000000000000
0.978000000000000	0.928000000000000
0.979000000000000	0.927000000000000
0.980000000000000	0.926000000000000
0.981000000000000	0.925000000000000
0.982000000000000	0.924000000000000
0.983000000000000	0.922000000000000
0.984000000000000	0.921000000000000
0.985000000000000	0.919000000000000
0.986000000000000	0.918000000000000
0.987000000000000	0.917000000000000
0.988000000000000	0.915000000000000
0.989000000000000	0.914000000000000
0.990000000000000	0.913000000000000
0.991000000000000	0.911000000000000
0.992000000000000	0.910000000000000
0.993000000000000	0.908000000000000
0.994000000000000	0.907000000000000
0.995000000000000	0.905000000000000
0.996000000000000	0.904000000000000
0.997000000000000	0.902000000000000
0.998000000000000	0.900000000000000
0.999000000000000	0.898000000000000
1	0.895000000000000

==> fig/fig_data/attractors_exp_theta1_c.dat <==
x1  x2
0.893000000000000	0
0.894000000000000	0.117000000000000
0.895000000000000	0.138000000000000
0.896000000000000	0.150000000000000
0.897000000000000	0.159000000000000
0.898000000000000	0.169000000000000
0.899000000000000	0.175000000000000
0.900000000000000	0.181000000000000
0.901000000000000	0.186000000000000
0.902000000000000	0.190000000000000
0.903000000000000	0.196000000000000
0.904000000000000	0.200000000000000
0.905000000000000	0.204000000000000
0.906000000000000	0.208000000000000
0.907000000000000	0.213000000000000
0.908000000000000	0.217000000000000
0.909000000000000	0.221000000000000
0.910000000000000	0.224000000000000
0.911000000000000	0.227000000000000
0.912000000000000	0.230000000000000
0.913000000000000	0.233000000000000
0.914000000000000	0.237000000000000
0.915000000000000	0.240000000000000
0.916000000000000	0.243000000000000
0.917000000000000	0.246000000000000
0.918000000000000	0.249000000000000
0.919000000000000	0.252000000000000
0.920000000000000	0.254000000000000
0.921000000000000	0.257000000000000
0.922000000000000	0.259000000000000
0.923000000000000	0.262000000000000
0.924000000000000	0.265000000000000
0.925000000000000	0.267000000000000
0.926000000000000	0.270000000000000
0.927000000000000	0.273000000000000
0.928000000000000	0.275000000000000
0.929000000000000	0.277000000000000
0.930000000000000	0.279000000000000
0.931000000000000	0.282000000000000
0.932000000000000	0.284000000000000
0.933000000000000	0.286000000000000
0.934000000000000	0.289000000000000
0.935000000000000	0.291000000000000
0.936000000000000	0.294000000000000
0.937000000000000	0.296000000000000
0.938000000000000	0.298000000000000
0.939000000000000	0.300000000000000
0.940000000000000	0.302000000000000
0.941000000000000	0.304000000000000
0.942000000000000	0.306000000000000
0.943000000000000	0.308000000000000
0.944000000000000	0.311000000000000
0.945000000000000	0.313000000000000
0.946000000000000	0.315000000000000
0.947000000000000	0.317000000000000
0.948000000000000	0.319000000000000
0.949000000000000	0.321000000000000
0.950000000000000	0.323000000000000
0.951000000000000	0.325000000000000
0.952000000000000	0.328000000000000
0.953000000000000	0.330000000000000
0.954000000000000	0.331000000000000
0.955000000000000	0.333000000000000
0.956000000000000	0.335000000000000
0.957000000000000	0.337000000000000
0.958000000000000	0.339000000000000
0.959000000000000	0.341000000000000
0.960000000000000	0.343000000000000
0.961000000000000	0.345000000000000
0.962000000000000	0.346000000000000
0.963000000000000	0.349000000000000
0.964000000000000	0.350000000000000
0.965000000000000	0.352000000000000
0.966000000000000	0.354000000000000
0.967000000000000	0.355000000000000
0.968000000000000	0.357000000000000
0.969000000000000	0.359000000000000
0.970000000000000	0.361000000000000
0.971000000000000	0.363000000000000
0.972000000000000	0.364000000000000
0.973000000000000	0.366000000000000
0.974000000000000	0.369000000000000
0.975000000000000	0.370000000000000
0.976000000000000	0.372000000000000
0.977000000000000	0.374000000000000
0.978000000000000	0.376000000000000
0.979000000000000	0.377000000000000
0.980000000000000	0.379000000000000
0.981000000000000	0.381000000000000
0.982000000000000	0.383000000000000
0.983000000000000	0.384000000000000
0.984000000000000	0.387000000000000
0.985000000000000	0.388000000000000
0.986000000000000	0.390000000000000
0.987000000000000	0.391000000000000
0.988000000000000	0.394000000000000
0.989000000000000	0.395000000000000
0.990000000000000	0.397000000000000
0.991000000000000	0.399000000000000
0.992000000000000	0.401000000000000
0.993000000000000	0.403000000000000
0.994000000000000	0.405000000000000
0.995000000000000	0.406000000000000
0.996000000000000	0.409000000000000
0.997000000000000	0.411000000000000
0.998000000000000	0.412000000000000
0.999000000000000	0.415000000000000
1	0.417000000000000

==> fig/fig_data/attractors_gauss_theta1_a.dat <==
x1  x2
0   1.00100000000000
0.166000000000000	1.00100000000000
0.167000000000000	0.993000000000000
0.168000000000000	0.973000000000000
0.169000000000000	0.948000000000000
0.170000000000000	0.919000000000000
0.171000000000000	0.884000000000000
0.172000000000000	0.839000000000000
0.173000000000000	0.777000000000000
0.174000000000000	0.664000000000000
0.175000000000000	0

==> fig/fig_data/attractors_gauss_theta1_b.dat <==
x1  x2
0.999   0
1   0.174

==> fig/fig_data/binary_psi0.dat <==
p   Vpull   V2  V5  V10 V100
0   0   0   0   0   0
0.0100000000000000	0.0100000000000000	0.0198000000000000	0.0480298005000000	0.0913517247483641	0.369729637649726
0.0200000000000000	0.0200000000000000	0.0392000000000000	0.0922368160000000	0.166749552426030	0.371601714374609
0.0300000000000000	0.0300000000000000	0.0582000000000000	0.132793921500000	0.228069317596370	0.373534475284334
0.0400000000000000	0.0400000000000000	0.0768000000000000	0.169869312000000	0.277013598329792	0.375413246727102
0.0500000000000000	0.0500000000000000	0.0950000000000000	0.203626562500000	0.315124704862305	0.377353602535307
0.0600000000000000	0.0600000000000000	0.112800000000000	0.234224688000000	0.343796881337170	0.379480126809294
0.0700000000000000	0.0700000000000000	0.130200000000000	0.261818203500000	0.364287758091941	0.381508665522698
0.0800000000000000	0.0800000000000000	0.147200000000000	0.286557184000000	0.377729090629246	0.383651882770312
0.0900000000000000	0.0900000000000000	0.163800000000000	0.308587324500000	0.385136820116810	0.385521956936927
0.100000000000000	0.100000000000000	0.180000000000000	0.328050000000000	0.387420489000000	0.387420489000000
0.110000000000000	0.110000000000000	0.195800000000000	0.345082325500000	0.389722291764506	0.389722291764506
0.120000000000000	0.120000000000000	0.211200000000000	0.359817216000000	0.392328572515123	0.392328572515123
0.130000000000000	0.130000000000000	0.226200000000000	0.372383446500000	0.394599842918190	0.394599842918190
0.140000000000000	0.140000000000000	0.240800000000000	0.382905712000000	0.396475890433280	0.396475890433280
0.150000000000000	0.150000000000000	0.255000000000000	0.391504687500000	0.399334781250000	0.399334781250000
0.160000000000000	0.160000000000000	0.268800000000000	0.398297088000000	0.401483464704000	0.401483464704000
0.170000000000000	0.170000000000000	0.282200000000000	0.403395728500000	0.403395728500000	0.403395728500000
0.180000000000000	0.180000000000000	0.295200000000000	0.406909584000000	0.406909584000000	0.406909584000000
0.190000000000000	0.190000000000000	0.307800000000000	0.408943849500000	0.408943849500000	0.408943849500000
0.200000000000000	0.200000000000000	0.320000000000000	0.409600000000000	0.409600000000000	0.409600000000000
0.210000000000000	0.210000000000000	0.331800000000000	0.414152760000000	0.414152760000000	0.414152760000000
0.220000000000000	0.220000000000000	0.343200000000000	0.417605760000000	0.417605760000000	0.417605760000000
0.230000000000000	0.230000000000000	0.354200000000000	0.420010360000000	0.420010360000000	0.420010360000000
0.240000000000000	0.240000000000000	0.364800000000000	0.421416960000000	0.421416960000000	0.421416960000000
0.250000000000000	0.250000000000000	0.375000000000000	0.421875000000000	0.421875000000000	0.421875000000000
0.260000000000000	0.260000000000000	0.384800000000000	0.427128000000000	0.427128000000000	0.427128000000000
0.270000000000000	0.270000000000000	0.394200000000000	0.431649000000000	0.431649000000000	0.431649000000000
0.280000000000000	0.280000000000000	0.403200000000000	0.435456000000000	0.435456000000000	0.435456000000000
0.290000000000000	0.290000000000000	0.411800000000000	0.438567000000000	0.438567000000000	0.438567000000000
0.300000000000000	0.300000000000000	0.420000000000000	0.441000000000000	0.441000000000000	0.441000000000000
0.310000000000000	0.310000000000000	0.427800000000000	0.442773000000000	0.442773000000000	0.442773000000000
0.320000000000000	0.320000000000000	0.435200000000000	0.443904000000000	0.443904000000000	0.443904000000000
0.330000000000000	0.330000000000000	0.442200000000000	0.444411000000000	0.444411000000000	0.444411000000000
0.340000000000000	0.340000000000000	0.448800000000000	0.448800000000000	0.448800000000000	0.448800000000000
0.350000000000000	0.350000000000000	0.455000000000000	0.455000000000000	0.455000000000000	0.455000000000000
0.360000000000000	0.360000000000000	0.460800000000000	0.460800000000000	0.460800000000000	0.460800000000000
0.370000000000000	0.370000000000000	0.466200000000000	0.466200000000000	0.466200000000000	0.466200000000000
0.380000000000000	0.380000000000000	0.471200000000000	0.471200000000000	0.471200000000000	0.471200000000000
0.390000000000000	0.390000000000000	0.475800000000000	0.475800000000000	0.475800000000000	0.475800000000000
0.400000000000000	0.400000000000000	0.480000000000000	0.480000000000000	0.480000000000000	0.480000000000000
0.410000000000000	0.410000000000000	0.483800000000000	0.483800000000000	0.483800000000000	0.483800000000000
0.420000000000000	0.420000000000000	0.487200000000000	0.487200000000000	0.487200000000000	0.487200000000000
0.430000000000000	0.430000000000000	0.490200000000000	0.490200000000000	0.490200000000000	0.490200000000000
0.440000000000000	0.440000000000000	0.492800000000000	0.492800000000000	0.492800000000000	0.492800000000000
0.450000000000000	0.450000000000000	0.495000000000000	0.495000000000000	0.495000000000000	0.495000000000000
0.460000000000000	0.460000000000000	0.496800000000000	0.496800000000000	0.496800000000000	0.496800000000000
0.470000000000000	0.470000000000000	0.498200000000000	0.498200000000000	0.498200000000000	0.498200000000000
0.480000000000000	0.480000000000000	0.499200000000000	0.499200000000000	0.499200000000000	0.499200000000000
0.490000000000000	0.490000000000000	0.499800000000000	0.499800000000000	0.499800000000000	0.499800000000000
0.500000000000000	0.500000000000000	0.500000000000000	0.500000000000000	0.500000000000000	0.500000000000000
0.510000000000000	0.510000000000000	0.510000000000000	0.510000000000000	0.510000000000000	0.510000000000000
0.520000000000000	0.520000000000000	0.520000000000000	0.520000000000000	0.520000000000000	0.520000000000000
0.530000000000000	0.530000000000000	0.530000000000000	0.530000000000000	0.530000000000000	0.530000000000000
0.540000000000000	0.540000000000000	0.540000000000000	0.540000000000000	0.540000000000000	0.540000000000000
0.550000000000000	0.550000000000000	0.550000000000000	0.550000000000000	0.550000000000000	0.550000000000000
0.560000000000000	0.560000000000000	0.560000000000000	0.560000000000000	0.560000000000000	0.560000000000000
0.570000000000000	0.570000000000000	0.570000000000000	0.570000000000000	0.570000000000000	0.570000000000000
0.580000000000000	0.580000000000000	0.580000000000000	0.580000000000000	0.580000000000000	0.580000000000000
0.590000000000000	0.590000000000000	0.590000000000000	0.590000000000000	0.590000000000000	0.590000000000000
0.600000000000000	0.600000000000000	0.600000000000000	0.600000000000000	0.600000000000000	0.600000000000000
0.610000000000000	0.610000000000000	0.610000000000000	0.610000000000000	0.610000000000000	0.610000000000000
0.620000000000000	0.620000000000000	0.620000000000000	0.620000000000000	0.620000000000000	0.620000000000000
0.630000000000000	0.630000000000000	0.630000000000000	0.630000000000000	0.630000000000000	0.630000000000000
0.640000000000000	0.640000000000000	0.640000000000000	0.640000000000000	0.640000000000000	0.640000000000000
0.650000000000000	0.650000000000000	0.650000000000000	0.650000000000000	0.650000000000000	0.650000000000000
0.660000000000000	0.660000000000000	0.660000000000000	0.660000000000000	0.660000000000000	0.660000000000000
0.670000000000000	0.670000000000000	0.670000000000000	0.670000000000000	0.670000000000000	0.670000000000000
0.680000000000000	0.680000000000000	0.680000000000000	0.680000000000000	0.680000000000000	0.680000000000000
0.690000000000000	0.690000000000000	0.690000000000000	0.690000000000000	0.690000000000000	0.690000000000000
0.700000000000000	0.700000000000000	0.700000000000000	0.700000000000000	0.700000000000000	0.700000000000000
0.710000000000000	0.710000000000000	0.710000000000000	0.710000000000000	0.710000000000000	0.710000000000000
0.720000000000000	0.720000000000000	0.720000000000000	0.720000000000000	0.720000000000000	0.720000000000000
0.730000000000000	0.730000000000000	0.730000000000000	0.730000000000000	0.730000000000000	0.730000000000000
0.740000000000000	0.740000000000000	0.740000000000000	0.740000000000000	0.740000000000000	0.740000000000000
0.750000000000000	0.750000000000000	0.750000000000000	0.750000000000000	0.750000000000000	0.750000000000000
0.760000000000000	0.760000000000000	0.760000000000000	0.760000000000000	0.760000000000000	0.760000000000000
0.770000000000000	0.770000000000000	0.770000000000000	0.770000000000000	0.770000000000000	0.770000000000000
0.780000000000000	0.780000000000000	0.780000000000000	0.780000000000000	0.780000000000000	0.780000000000000
0.790000000000000	0.790000000000000	0.790000000000000	0.790000000000000	0.790000000000000	0.790000000000000
0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000	0.800000000000000
0.810000000000000	0.810000000000000	0.810000000000000	0.810000000000000	0.810000000000000	0.810000000000000
0.820000000000000	0.820000000000000	0.820000000000000	0.820000000000000	0.820000000000000	0.820000000000000
0.830000000000000	0.830000000000000	0.830000000000000	0.830000000000000	0.830000000000000	0.830000000000000
0.840000000000000	0.840000000000000	0.840000000000000	0.840000000000000	0.840000000000000	0.840000000000000
0.850000000000000	0.850000000000000	0.850000000000000	0.850000000000000	0.850000000000000	0.850000000000000
0.860000000000000	0.860000000000000	0.860000000000000	0.860000000000000	0.860000000000000	0.860000000000000
0.870000000000000	0.870000000000000	0.870000000000000	0.870000000000000	0.870000000000000	0.870000000000000
0.880000000000000	0.880000000000000	0.880000000000000	0.880000000000000	0.880000000000000	0.880000000000000
0.890000000000000	0.890000000000000	0.890000000000000	0.890000000000000	0.890000000000000	0.890000000000000
0.900000000000000	0.900000000000000	0.900000000000000	0.900000000000000	0.900000000000000	0.900000000000000
0.910000000000000	0.910000000000000	0.910000000000000	0.910000000000000	0.910000000000000	0.910000000000000
0.920000000000000	0.920000000000000	0.920000000000000	0.920000000000000	0.920000000000000	0.920000000000000
0.930000000000000	0.930000000000000	0.930000000000000	0.930000000000000	0.930000000000000	0.930000000000000
0.940000000000000	0.940000000000000	0.940000000000000	0.940000000000000	0.940000000000000	0.940000000000000
0.950000000000000	0.950000000000000	0.950000000000000	0.950000000000000	0.950000000000000	0.950000000000000
0.960000000000000	0.960000000000000	0.960000000000000	0.960000000000000	0.960000000000000	0.960000000000000
0.970000000000000	0.970000000000000	0.970000000000000	0.970000000000000	0.970000000000000	0.970000000000000
0.980000000000000	0.980000000000000	0.980000000000000	0.980000000000000	0.980000000000000	0.980000000000000
0.990000000000000	0.990000000000000	0.990000000000000	0.990000000000000	0.990000000000000	0.990000000000000
1	1	1	1	1	1

==> fig/fig_data/binary_psi025.dat <==
p   Vpull   V2  V5  V10 V100
0	0	0	0	0	0
0.0100000000000000	0.00750000000000000	0.0148000000000000	0.0355298005000000	0.0663517247483641	0.182198659987080
0.0200000000000000	0.0150000000000000	0.0292000000000000	0.0672368160000000	0.116749552426030	0.184557814828605
0.0300000000000000	0.0225000000000000	0.0432000000000000	0.0952939215000000	0.153069317596370	0.186932219649533
0.0400000000000000	0.0300000000000000	0.0568000000000000	0.119869312000000	0.177013598329792	0.189392765540483
0.0500000000000000	0.0375000000000000	0.0700000000000000	0.141126562500000	0.190124704862305	0.191805316581108
0.0600000000000000	0.0450000000000000	0.0828000000000000	0.159224688000000	0.194167226812184	0.194167226812184
0.0700000000000000	0.0525000000000000	0.0952000000000000	0.174318203500000	0.196952487540239	0.196952487540239
0.0800000000000000	0.0600000000000000	0.107200000000000	0.186557184000000	0.199558800752640	0.199558800752640
0.0900000000000000	0.0675000000000000	0.118800000000000	0.196087324500000	0.201977358354000	0.201977358354000
0.100000000000000	0.0750000000000000	0.130000000000000	0.203050000000000	0.204294000000000	0.204294000000000
0.110000000000000	0.0825000000000000	0.140800000000000	0.207582325500000	0.207582325500000	0.207582325500000
0.120000000000000	0.0900000000000000	0.151200000000000	0.209817216000000	0.209817216000000	0.209817216000000
0.130000000000000	0.0975000000000000	0.161200000000000	0.212421560000000	0.212421560000000	0.212421560000000
0.140000000000000	0.105000000000000	0.170800000000000	0.216191360000000	0.216191360000000	0.216191360000000
0.150000000000000	0.112500000000000	0.180000000000000	0.218475000000000	0.218475000000000	0.218475000000000
0.160000000000000	0.120000000000000	0.188800000000000	0.219330560000000	0.219330560000000	0.219330560000000
0.170000000000000	0.127500000000000	0.197200000000000	0.223839000000000	0.223839000000000	0.223839000000000
0.180000000000000	0.135000000000000	0.205200000000000	0.228096000000000	0.228096000000000	0.228096000000000
0.190000000000000	0.142500000000000	0.212800000000000	0.231477000000000	0.231477000000000	0.231477000000000
0.200000000000000	0.150000000000000	0.220000000000000	0.234000000000000	0.234000000000000	0.234000000000000
0.210000000000000	0.157500000000000	0.226800000000000	0.235683000000000	0.235683000000000	0.235683000000000
0.220000000000000	0.165000000000000	0.233200000000000	0.236544000000000	0.236544000000000	0.236544000000000
0.230000000000000	0.172500000000000	0.239200000000000	0.239200000000000	0.239200000000000	0.239200000000000
0.240000000000000	0.180000000000000	0.244800000000000	0.244800000000000	0.244800000000000	0.244800000000000
0.250000000000000	0.187500000000000	0.250000000000000	0.250000000000000	0.250000000000000	0.250000000000000
0.260000000000000	0.195000000000000	0.254800000000000	0.254800000000000	0.254800000000000	0.254800000000000
0.270000000000000	0.202500000000000	0.259200000000000	0.259200000000000	0.259200000000000	0.259200000000000
0.280000000000000	0.210000000000000	0.263200000000000	0.263200000000000	0.263200000000000	0.263200000000000
0.290000000000000	0.217500000000000	0.266800000000000	0.266800000000000	0.266800000000000	0.266800000000000
0.300000000000000	0.225000000000000	0.270000000000000	0.270000000000000	0.270000000000000	0.270000000000000
0.310000000000000	0.232500000000000	0.272800000000000	0.272800000000000	0.272800000000000	0.272800000000000
0.320000000000000	0.240000000000000	0.275200000000000	0.275200000000000	0.275200000000000	0.275200000000000
0.330000000000000	0.247500000000000	0.277200000000000	0.277200000000000	0.277200000000000	0.277200000000000
0.340000000000000	0.255000000000000	0.278800000000000	0.278800000000000	0.278800000000000	0.278800000000000
0.350000000000000	0.262500000000000	0.280000000000000	0.280000000000000	0.280000000000000	0.280000000000000
0.360000000000000	0.270000000000000	0.280800000000000	0.280800000000000	0.280800000000000	0.280800000000000
0.370000000000000	0.277500000000000	0.281200000000000	0.281200000000000	0.281200000000000	0.281200000000000
0.380000000000000	0.285000000000000	0.285000000000000	0.285000000000000	0.285000000000000	0.285000000000000
0.390000000000000	0.292500000000000	0.292500000000000	0.292500000000000	0.292500000000000	0.292500000000000
0.400000000000000	0.300000000000000	0.300000000000000	0.300000000000000	0.300000000000000	0.300000000000000
0.410000000000000	0.307500000000000	0.307500000000000	0.307500000000000	0.307500000000000	0.307500000000000
0.420000000000000	0.315000000000000	0.315000000000000	0.315000000000000	0.315000000000000	0.315000000000000
0.430000000000000	0.322500000000000	0.322500000000000	0.322500000000000	0.322500000000000	0.322500000000000
0.440000000000000	0.330000000000000	0.330000000000000	0.330000000000000	0.330000000000000	0.330000000000000
0.450000000000000	0.337500000000000	0.337500000000000	0.337500000000000	0.337500000000000	0.337500000000000
0.460000000000000	0.345000000000000	0.345000000000000	0.345000000000000	0.345000000000000	0.345000000000000
0.470000000000000	0.352500000000000	0.352500000000000	0.352500000000000	0.352500000000000	0.352500000000000
0.480000000000000	0.360000000000000	0.360000000000000	0.360000000000000	0.360000000000000	0.360000000000000
0.490000000000000	0.367500000000000	0.367500000000000	0.367500000000000	0.367500000000000	0.367500000000000
0.500000000000000	0.375000000000000	0.375000000000000	0.375000000000000	0.375000000000000	0.375000000000000
0.510000000000000	0.382500000000000	0.382500000000000	0.382500000000000	0.382500000000000	0.382500000000000
0.520000000000000	0.390000000000000	0.390000000000000	0.390000000000000	0.390000000000000	0.390000000000000
0.530000000000000	0.397500000000000	0.397500000000000	0.397500000000000	0.397500000000000	0.397500000000000
0.540000000000000	0.405000000000000	0.405000000000000	0.405000000000000	0.405000000000000	0.405000000000000
0.550000000000000	0.412500000000000	0.412500000000000	0.412500000000000	0.412500000000000	0.412500000000000
0.560000000000000	0.420000000000000	0.420000000000000	0.420000000000000	0.420000000000000	0.420000000000000
0.570000000000000	0.427500000000000	0.427500000000000	0.427500000000000	0.427500000000000	0.427500000000000
0.580000000000000	0.435000000000000	0.435000000000000	0.435000000000000	0.435000000000000	0.435000000000000
0.590000000000000	0.442500000000000	0.442500000000000	0.442500000000000	0.442500000000000	0.442500000000000
0.600000000000000	0.450000000000000	0.450000000000000	0.450000000000000	0.450000000000000	0.450000000000000
0.610000000000000	0.457500000000000	0.457500000000000	0.457500000000000	0.457500000000000	0.457500000000000
0.620000000000000	0.465000000000000	0.465000000000000	0.465000000000000	0.465000000000000	0.465000000000000
0.630000000000000	0.472500000000000	0.472500000000000	0.472500000000000	0.472500000000000	0.472500000000000
0.640000000000000	0.480000000000000	0.480000000000000	0.480000000000000	0.480000000000000	0.480000000000000
0.650000000000000	0.487500000000000	0.487500000000000	0.487500000000000	0.487500000000000	0.487500000000000
0.660000000000000	0.495000000000000	0.495000000000000	0.495000000000000	0.495000000000000	0.495000000000000
0.670000000000000	0.502500000000000	0.502500000000000	0.502500000000000	0.502500000000000	0.502500000000000
0.680000000000000	0.510000000000000	0.510000000000000	0.510000000000000	0.510000000000000	0.510000000000000
0.690000000000000	0.517500000000000	0.517500000000000	0.517500000000000	0.517500000000000	0.517500000000000
0.700000000000000	0.525000000000000	0.525000000000000	0.525000000000000	0.525000000000000	0.525000000000000
0.710000000000000	0.532500000000000	0.532500000000000	0.532500000000000	0.532500000000000	0.532500000000000
0.720000000000000	0.540000000000000	0.540000000000000	0.540000000000000	0.540000000000000	0.540000000000000
0.730000000000000	0.547500000000000	0.547500000000000	0.547500000000000	0.547500000000000	0.547500000000000
0.740000000000000	0.555000000000000	0.555000000000000	0.555000000000000	0.555000000000000	0.555000000000000
0.750000000000000	0.562500000000000	0.562500000000000	0.562500000000000	0.562500000000000	0.562500000000000
0.760000000000000	0.570000000000000	0.570000000000000	0.570000000000000	0.570000000000000	0.570000000000000
0.770000000000000	0.577500000000000	0.577500000000000	0.577500000000000	0.577500000000000	0.577500000000000
0.780000000000000	0.585000000000000	0.585000000000000	0.585000000000000	0.585000000000000	0.585000000000000
0.790000000000000	0.592500000000000	0.592500000000000	0.592500000000000	0.592500000000000	0.592500000000000
0.800000000000000	0.600000000000000	0.600000000000000	0.600000000000000	0.600000000000000	0.600000000000000
0.810000000000000	0.607500000000000	0.607500000000000	0.607500000000000	0.607500000000000	0.607500000000000
0.820000000000000	0.615000000000000	0.615000000000000	0.615000000000000	0.615000000000000	0.615000000000000
0.830000000000000	0.622500000000000	0.622500000000000	0.622500000000000	0.622500000000000	0.622500000000000
0.840000000000000	0.630000000000000	0.630000000000000	0.630000000000000	0.630000000000000	0.630000000000000
0.850000000000000	0.637500000000000	0.637500000000000	0.637500000000000	0.637500000000000	0.637500000000000
0.860000000000000	0.645000000000000	0.645000000000000	0.645000000000000	0.645000000000000	0.645000000000000
0.870000000000000	0.652500000000000	0.652500000000000	0.652500000000000	0.652500000000000	0.652500000000000
0.880000000000000	0.660000000000000	0.660000000000000	0.660000000000000	0.660000000000000	0.660000000000000
0.890000000000000	0.667500000000000	0.667500000000000	0.667500000000000	0.667500000000000	0.667500000000000
0.900000000000000	0.675000000000000	0.675000000000000	0.675000000000000	0.675000000000000	0.675000000000000
0.910000000000000	0.682500000000000	0.682500000000000	0.682500000000000	0.682500000000000	0.682500000000000
0.920000000000000	0.690000000000000	0.690000000000000	0.690000000000000	0.690000000000000	0.690000000000000
0.930000000000000	0.697500000000000	0.697500000000000	0.697500000000000	0.697500000000000	0.697500000000000
0.940000000000000	0.705000000000000	0.705000000000000	0.705000000000000	0.705000000000000	0.705000000000000
0.950000000000000	0.712500000000000	0.712500000000000	0.712500000000000	0.712500000000000	0.712500000000000
0.960000000000000	0.720000000000000	0.720000000000000	0.720000000000000	0.720000000000000	0.720000000000000
0.970000000000000	0.727500000000000	0.727500000000000	0.727500000000000	0.727500000000000	0.727500000000000
0.980000000000000	0.735000000000000	0.735000000000000	0.735000000000000	0.735000000000000	0.735000000000000
0.990000000000000	0.742500000000000	0.742500000000000	0.742500000000000	0.742500000000000	0.742500000000000
1	0.750000000000000	0.750000000000000	0.750000000000000	0.750000000000000	0.750000000000000

==> fig/fig_data/mab_asymm_conv.dat <==
step    min avg max
0	0	0	0
100	0.318522594536544	0.772075366804734	0.953736972027756
200	0.698975381104966	0.879247551144335	0.973621515328363
300	0.697330303180998	0.904491492750259	0.988918700973144
400	0.787562652804470	0.919898806217831	0.987174008431329
500	0.803783254931073	0.926137042271664	0.989555912405299
600	0.828584119938200	0.931824306216253	0.990083252970383
700	0.838029596398061	0.939549123196300	0.991608567219201
800	0.825326252099138	0.941596083815500	0.987288581506194
900	0.825326252099138	0.944890883051411	0.981176695461831
1000	0.833074351592413	0.945790252074685	0.984607022343397
1100	0.830313995834345	0.949751809188281	0.992778408848564
1200	0.840988746837736	0.951644766379876	0.989702365458855
1300	0.841435653826934	0.955464394724107	0.986803513789925
1400	0.830385056799936	0.956221739849556	0.996067700960245
1500	0.830130066791807	0.960264925128611	0.987615075932158
1600	0.830130066791807	0.961778896932081	0.992380357434561
1700	0.830019009887477	0.961506262638708	0.991358268717718
1800	0.830601599184631	0.963675069535462	0.995592495182346
1900	0.830601599184631	0.963222845898474	0.995592495182346
2000	0.845611332449851	0.962548172106236	0.995629497115513
2100	0.830337763709907	0.962211370566754	0.993072614028396
2200	0.831248985877317	0.962288793822953	0.992265580544325
2300	0.831248985877317	0.963859390738068	0.991549899519988
2400	0.831248985877317	0.965442222129374	0.993890780892721
2500	0.830844940836498	0.965769724264389	0.993890780892721
2600	0.830666431375846	0.966464249183919	0.995745586390711
2700	0.844224722295965	0.966269521904281	0.995745586390711
2800	0.848599270904865	0.966770698053771	0.995745586390711
2900	0.848370027667213	0.967362352904715	0.993314878752817
3000	0.847672396383154	0.969505754470331	0.994846616754951
3100	0.853424002974308	0.970009135266563	0.995125754834194
3200	0.855606227182157	0.970158951045899	0.994053220876233
3300	0.855606227182157	0.968896579321681	0.992138369075050
3400	0.854273274077839	0.969488444181796	0.991586209723434
3500	0.866025363083786	0.970893082893470	0.995759983259807
3600	0.866274502995711	0.971192760741736	0.992103247945954
3700	0.882833128006281	0.971842409083296	0.992866733180254
3800	0.866274502995711	0.971412917980296	0.992948724199526
3900	0.865971165281383	0.972554274016302	0.995728535884622
4000	0.867222213679226	0.972585401145142	0.992756387212424
4100	0.867445555941044	0.972989761647465	0.995728535884622
4200	0.868512810763473	0.974034470114476	0.995728535884622
4300	0.880502735101013	0.973935120713401	0.995728535884622
4400	0.892051592511689	0.974751214237783	0.995728535884622
4500	0.869269986244759	0.974073713618682	0.994143762405478
4600	0.869269986244759	0.974602525553693	0.995728535884622
4700	0.866307252754600	0.975024432724231	0.993134841177807
4800	0.869305210962248	0.975718591383395	0.996736854159687
4900	0.893320303920096	0.976437101595303	0.995510705581206
5000	0.897987136925183	0.975982656088792	0.995455579465510
5100	0.897987136925183	0.976891323337497	0.995455579465510
5200	0.897383820852069	0.977547993098871	0.997025763624818
5300	0.897383820852069	0.976618088784443	0.994307625809467
5400	0.897383820852069	0.977401011912559	0.993885647443122
5500	0.900082185334128	0.978490772740343	0.994467109349581
5600	0.906314507677575	0.978502193151253	0.995251560513227
5700	0.900436947203163	0.978680562093180	0.995076167740027
5800	0.900064284881456	0.978721286808512	0.995076167740027
5900	0.900064284881456	0.979243830362306	0.994467109349581
6000	0.906602335208398	0.979753452795841	0.995198210116025
6100	0.906800996252717	0.979429993416067	0.995198210116025
6200	0.900064284881456	0.979498852077297	0.995771655778714
6300	0.900064284881456	0.979760050006957	0.995771655778714
6400	0.900649526262475	0.979568412041224	0.996293551881223
6500	0.900116020555536	0.979852990102473	0.996293551881223
6600	0.907700860967309	0.979843916043410	0.995771655778714
6700	0.900116020555536	0.979783322266426	0.995771655778714
6800	0.906416248601755	0.979725490954897	0.994581774643453
6900	0.908533607804723	0.980217376277345	0.995771655778714
7000	0.905053313272235	0.979935011055923	0.995198210116025
7100	0.910324051559353	0.980414674532782	0.995198210116025
7200	0.904145673956523	0.980949248393442	0.995686327295148
7300	0.910324051559353	0.980768831876057	0.996024587943965
7400	0.904213413058966	0.980462790214665	0.996024587943965
7500	0.901607364734973	0.980758136505369	0.996933636408619
7600	0.901810809713798	0.980505130775907	0.995198210116025
7700	0.904547836638069	0.980864266650504	0.995198210116025
7800	0.904271545024248	0.981279564780210	0.995821719960266
7900	0.904271545024248	0.981188470013168	0.995763565079072
8000	0.904271545024248	0.981471359175664	0.996398298992692
8100	0.904271545024248	0.981301963594550	0.995821719960266
8200	0.904271545024248	0.981127757270522	0.995765724610928
8300	0.904271545024248	0.981164719884669	0.995644821500254
8400	0.910394337460508	0.981458068533190	0.996477974598228
8500	0.904271545024248	0.981699650720388	0.996524024375731
8600	0.904271545024248	0.981782945705349	0.996764786774662
8700	0.904047665786165	0.982145402055614	0.996764786774662
8800	0.904047665786165	0.982131098220268	0.996764786774662
8900	0.904047665786165	0.982432563015367	0.997516767615279
9000	0.903932414157009	0.982153128762629	0.996524024375731
9100	0.905116353623677	0.982392352679875	0.997208353083211
9200	0.915772384042144	0.982630704218026	0.996741143158325
9300	0.915772384042144	0.982927013204188	0.996935222815988
9400	0.916478072412622	0.982676609913189	0.996524024375731
9500	0.916478072412622	0.983056969044151	0.997988919001606
9600	0.915772384042144	0.983068666967822	0.997988919001606
9700	0.926377392053944	0.983154170978013	0.997216958806994
9800	0.916478072412622	0.983312139829651	0.997216958806994
9900	0.926377392053944	0.983393641191470	0.997239169139999
10000	0.930224860714797	0.983565179363613	0.997216958806994
10100	0.929701105314638	0.983910497308150	0.997216958806994
10200	0.929701105314638	0.984044259303708	0.997216958806994
10300	0.926377392053944	0.984082604872956	0.997216958806994
10400	0.930199585340000	0.983772208126460	0.996619366253693
10500	0.934216918253815	0.983703987065036	0.996988331926954
10600	0.933953642197742	0.984131809330261	0.996743089254652
10700	0.933953642197742	0.983886686253490	0.995761057520950
10800	0.934112663108502	0.984156221457355	0.997516767615279
10900	0.933130406613229	0.983996232027533	0.997516767615279
11000	0.933507742770920	0.984524183849951	0.997516767615279
11100	0.933507742770920	0.984539648919284	0.997516767615279
11200	0.933463947841518	0.984305009372377	0.997952592982822
11300	0.933953642197742	0.984460627368089	0.997516767615279
11400	0.934987407478101	0.984750069986868	0.997516767615279
11500	0.934987407478101	0.984807480581833	0.997516767615279
11600	0.934987407478101	0.984766631254464	0.996165083018571
11700	0.934987407478101	0.984460103740474	0.996165083018571
11800	0.934987407478101	0.984803072213365	0.997516767615279
11900	0.936193936029623	0.984793346189896	0.997516767615279
12000	0.936593986411299	0.984774725624096	0.997778317601466
12100	0.936593986411299	0.984988134729586	0.997778317601466
12200	0.936593986411299	0.985179985947452	0.996374253858854
12300	0.936593986411299	0.984711301699835	0.996280115281771
12400	0.936593986411299	0.984958081443681	0.996374253858854
12500	0.936593986411299	0.984627559503487	0.996374253858854
12600	0.936616819698775	0.984765523026345	0.996374253858854
12700	0.935340074380693	0.984615591049916	0.996406894731945
12800	0.935340074380693	0.985043919246130	0.997233810468078
12900	0.936593986411299	0.985217886266056	0.996700911924734
13000	0.936593986411299	0.985281710560644	0.996406894731945
13100	0.936593986411299	0.985223704723894	0.996994081899605
13200	0.936593986411299	0.985442208540629	0.996994081899605
13300	0.936593986411299	0.985647372493772	0.996994081899605
13400	0.936593986411299	0.985691712855469	0.996994081899605
13500	0.936593986411299	0.985742623533666	0.996261909161034
13600	0.936593986411299	0.985700403765553	0.997821551522368
13700	0.936193936029623	0.985803438398999	0.997821551522368
13800	0.935892457413172	0.985733220803467	0.997821551522368
13900	0.936593986411299	0.985756072519491	0.996810121236549
14000	0.936593986411299	0.985903115935100	0.996810121236549
14100	0.936593986411299	0.986047499474834	0.996810121236549
14200	0.936593986411299	0.985962935545305	0.996810121236549
14300	0.936593986411299	0.985838615145056	0.996888088912930
14400	0.935892457413172	0.985975415575868	0.996888088912930
14500	0.935892457413172	0.986076632876514	0.997826886989181
14600	0.935709267046969	0.985942489991044	0.998020597367754
14700	0.935709267046969	0.985925512532999	0.997789118164337
14800	0.935709267046969	0.985975867954125	0.998020597367754
14900	0.935709267046969	0.985851814371387	0.997826886989181
15000	0.936593986411299	0.985798984436875	0.997826886989181
15100	0.935735599005410	0.985982730478137	0.998020597367754
15200	0.935545777996282	0.986009270692204	0.998020597367754
15300	0.935545777996282	0.986135535659174	0.998020597367754
15400	0.935545777996282	0.985860676643393	0.998020597367754
15500	0.935545777996282	0.985774457438893	0.998020597367754
15600	0.935545777996282	0.986294078596832	0.998020597367754
15700	0.935545777996282	0.985865247236821	0.998020597367754
15800	0.935545777996282	0.985871256066859	0.998020597367754
15900	0.935545777996282	0.985965885484011	0.998020597367754
16000	0.935545777996282	0.985809193545718	0.998020597367754
16100	0.935545777996282	0.986223442687562	0.998020597367754
16200	0.935545777996282	0.986078973189031	0.998020597367754
16300	0.935545777996282	0.986062336546929	0.998020597367754
16400	0.935545777996282	0.986059688000497	0.998020597367754
16500	0.935545777996282	0.986262031588021	0.998020597367754
16600	0.935545777996282	0.986136928247028	0.997165662608989
16700	0.935545777996282	0.986198454774907	0.997165662608989
16800	0.935545777996282	0.986095908594172	0.997274253062191
16900	0.935545777996282	0.986118759290586	0.997274253062191
17000	0.935545777996282	0.986225435797766	0.997093471276726
17100	0.935545777996282	0.986334952894930	0.997093471276726
17200	0.935545777996282	0.986332575285691	0.997165662608989
17300	0.935545777996282	0.986221980164038	0.997226864920278
17400	0.935545777996282	0.986416341889771	0.997165662608989
17500	0.935545777996282	0.986485509279324	0.997550640033547
17600	0.935545777996282	0.986694965675764	0.997550640033547
17700	0.935545777996282	0.986852922788474	0.997657677936928
17800	0.935545777996282	0.986877585692317	0.997550640033547
17900	0.935545777996282	0.986814092856333	0.997550640033547
18000	0.935545777996282	0.986826490263625	0.997550640033547
18100	0.935545777996282	0.986616484965822	0.997550640033547
18200	0.935545777996282	0.986779624777762	0.998520072847771
18300	0.935545777996282	0.986962183767992	0.997193116808082
18400	0.935602249986985	0.986960841305540	0.997835218286110
18500	0.935602249986985	0.987141290962863	0.997657677936928
18600	0.935602249986985	0.987015965867143	0.997657677936928
18700	0.935602249986985	0.986974519689560	0.997657677936928
18800	0.935602249986985	0.986908552538954	0.997657677936928
18900	0.935602249986985	0.986913256623789	0.997657677936928
19000	0.935602249986985	0.986959368229332	0.997657677936928
19100	0.935602249986985	0.987139463129248	0.998449549568192
19200	0.935602249986985	0.987138056606281	0.998449549568192
19300	0.935602249986985	0.987148277127860	0.998449549568192
19400	0.935602249986985	0.987143702287702	0.998449549568192
19500	0.935782751090408	0.987253976868467	0.998449549568192
19600	0.935782751090408	0.987230614610037	0.998449549568192
19700	0.936169218265638	0.987421951324798	0.998449549568192
19800	0.936169218265638	0.987503019426813	0.998449549568192
19900	0.936169218265638	0.987271114813592	0.998449549568192
20000	0.944912854449806	0.987302330594271	0.998449549568192
20100	0.936169218265638	0.987297830611366	0.998449549568192
20200	0.936169218265638	0.987395518784896	0.998449549568192
20300	0.935983558815470	0.987382919475301	0.998449549568192
20400	0.935983558815470	0.987475328628166	0.998449549568192
20500	0.935983558815470	0.987298032598870	0.998449549568192
20600	0.935983558815470	0.987343237502787	0.998449549568192
20700	0.944912854449806	0.987505828838065	0.998449549568192
20800	0.944912854449806	0.987328464041180	0.998449549568192
20900	0.944912854449806	0.987500135856326	0.998449549568192
21000	0.944912854449806	0.987511051652585	0.997657677936928
21100	0.947245754501426	0.987718263479188	0.997657677936928
21200	0.947245754501426	0.987543250961776	0.997657677936928
21300	0.947245754501426	0.987511587158488	0.997657677936928
21400	0.947245754501426	0.987539963870951	0.997657677936928
21500	0.947245754501426	0.987523996339611	0.997657677936928
21600	0.947245754501426	0.987646719590256	0.997657677936928
21700	0.947245754501426	0.987681916927556	0.997657677936928
21800	0.947245754501426	0.987457004184216	0.997657677936928
21900	0.947245754501426	0.987407908393803	0.997657677936928
22000	0.947245754501426	0.987434573809650	0.997657677936928
22100	0.947200193378949	0.987294398849743	0.997657677936928
22200	0.947200193378949	0.987291678696454	0.997657677936928
22300	0.947200193378949	0.987460271738724	0.997657677936928
22400	0.947200193378949	0.987441783457803	0.997657677936928
22500	0.947200193378949	0.987836114669784	0.997657677936928
22600	0.947200193378949	0.987506681468692	0.997657677936928
22700	0.947200193378949	0.987411111080601	0.997657677936928
22800	0.947200193378949	0.987276497297037	0.997657677936928
22900	0.947245754501426	0.987366728091586	0.997657677936928
23000	0.947609587440812	0.987564328592528	0.997657677936928
23100	0.947609587440812	0.987546930792105	0.997771243226975
23200	0.947245754501426	0.987619767019085	0.997657677936928
23300	0.947245754501426	0.987683766697630	0.997657677936928
23400	0.946688074337805	0.987658802003362	0.997657677936928
23500	0.946688074337805	0.987575566324673	0.997657677936928
23600	0.946688074337805	0.987795292425347	0.997657677936928
23700	0.946688074337805	0.987824612598404	0.997771243226975
23800	0.946688074337805	0.987837996031200	0.997771243226975
23900	0.946688074337805	0.987802205501015	0.997657677936928
24000	0.946688074337805	0.987834227093821	0.997391109001786
24100	0.946688074337805	0.987720924659468	0.997391109001786
24200	0.946688074337805	0.987855511665765	0.997391109001786
24300	0.946688074337805	0.987861272916962	0.997657677936928
24400	0.946688074337805	0.987689199923275	0.997741252359211
24500	0.946688074337805	0.987702227347699	0.997605347182097
24600	0.946688074337805	0.987702270614912	0.997525762785250
24700	0.946688074337805	0.987613987182078	0.997525762785250
24800	0.946688074337805	0.987524717465875	0.997605347182097
24900	0.946688074337805	0.987648155326645	0.997525762785250
25000	0.946688074337805	0.987560740017646	0.997605347182097
25100	0.946688074337805	0.987642231789182	0.997605347182097
25200	0.946688074337805	0.987730344530039	0.997605347182097
25300	0.946688074337805	0.987746481924792	0.997781755440462
25400	0.946688074337805	0.987932167363408	0.997733598935751
25500	0.944849572800996	0.987993444752614	0.997733598935751
25600	0.946688074337805	0.988012604071082	0.997800570659259
25700	0.946688074337805	0.987822559090593	0.997800570659259
25800	0.946688074337805	0.987750549838892	0.997800570659259
25900	0.946688074337805	0.987860141917757	0.997733598935751
26000	0.944849572800996	0.987909165485803	0.997733598935751
26100	0.944849572800996	0.987870938158587	0.998064695834346
26200	0.944849572800996	0.987943241075425	0.997728853617855
26300	0.944849572800996	0.988081593797420	0.997728853617855
26400	0.946688074337805	0.987974718858300	0.997728853617855
26500	0.944849572800996	0.987938070956416	0.997464828837906
26600	0.944849572800996	0.987917999742887	0.997389510980691
26700	0.944849572800996	0.988065708450816	0.997409836252410
26800	0.948646590229386	0.987920073750541	0.997389510980691
26900	0.951255898686522	0.988018466937145	0.997389510980691
27000	0.951255898686522	0.987943492722717	0.997389510980691
27100	0.951255898686522	0.987954668527355	0.997389510980691
27200	0.951255898686522	0.987993236286023	0.997389510980691
27300	0.951255898686522	0.988103568999660	0.997389510980691
27400	0.951255898686522	0.988065641019737	0.997389510980691
27500	0.951255898686522	0.988073684562334	0.997389510980691
27600	0.951255898686522	0.988006570507646	0.997389510980691
27700	0.951255898686522	0.988162037563862	0.997389510980691
27800	0.951255898686522	0.988116483771086	0.997389510980691
27900	0.951255898686522	0.988241616734515	0.997389510980691
28000	0.951255898686522	0.988325978779482	0.997389510980691
28100	0.951255898686522	0.988289385072810	0.997389510980691
28200	0.951255898686522	0.988397601132243	0.997389510980691
28300	0.951255898686522	0.988366041198004	0.997389510980691
28400	0.951255898686522	0.988390751805451	0.997389510980691
28500	0.951255898686522	0.988337072460198	0.997389510980691
28600	0.951255898686522	0.988407158730917	0.997389510980691
28700	0.951255898686522	0.988443711899358	0.997389510980691
28800	0.951255898686522	0.988554043607612	0.997389510980691
28900	0.951255898686522	0.988649896096481	0.997389510980691
29000	0.951255898686522	0.988630778827528	0.997389510980691
29100	0.951791671827326	0.988673267533387	0.997389510980691
29200	0.951791671827326	0.988601106016859	0.997389510980691
29300	0.951791671827326	0.988722052032652	0.997389510980691
29400	0.951791671827326	0.988831403234837	0.997389510980691
29500	0.951791671827326	0.988764365567978	0.997389510980691
29600	0.951791671827326	0.988699412246412	0.997389510980691
29700	0.951791671827326	0.988870755992204	0.997389510980691
29800	0.951791671827326	0.988919227331200	0.997389510980691
29900	0.951791671827326	0.988915879529635	0.997389510980691
30000	0.951791671827326	0.988837406930753	0.997389510980691
30100	0.951791671827326	0.988874580453198	0.997389510980691
30200	0.949127981016959	0.988884859864787	0.997389510980691
30300	0.949127981016959	0.988895295361836	0.997389510980691
30400	0.951791671827326	0.988807793025495	0.997389510980691
30500	0.951791671827326	0.988792885226740	0.997389510980691
30600	0.951791671827326	0.988821227910511	0.997389510980691
30700	0.951791671827326	0.988918020243555	0.997389510980691
30800	0.951791671827326	0.988952816744981	0.997389510980691
30900	0.951791671827326	0.988906011950943	0.997389510980691
31000	0.951791671827326	0.988902864956390	0.997389510980691
31100	0.952700669704874	0.989063222100117	0.997389510980691
31200	0.951791671827326	0.989016521181426	0.997389510980691
31300	0.951791671827326	0.989013052871596	0.997389510980691
31400	0.951255898686522	0.988846615578973	0.997389510980691
31500	0.951255898686522	0.989029173093274	0.997389510980691
31600	0.951255898686522	0.988911546956397	0.997389510980691
31700	0.951255898686522	0.988958567900592	0.997389510980691
31800	0.951255898686522	0.988929316513197	0.997389510980691
31900	0.951255898686522	0.988937251765341	0.997389510980691
32000	0.951255898686522	0.989102050105024	0.997389510980691
32100	0.951255898686522	0.989060884976926	0.997389510980691
32200	0.951255898686522	0.989008431131553	0.997389510980691
32300	0.951255898686522	0.989099344646970	0.997389510980691
32400	0.951255898686522	0.989112712004896	0.997389510980691
32500	0.951255898686522	0.989058908234069	0.997389510980691
32600	0.951255898686522	0.989098828662053	0.997389510980691
32700	0.951255898686522	0.989134835841190	0.997389510980691
32800	0.951255898686522	0.989237652201833	0.997389510980691
32900	0.951255898686522	0.989112990016391	0.997389510980691
33000	0.951255898686522	0.989111794963382	0.997389510980691
33100	0.951255898686522	0.989151524309296	0.997389510980691
33200	0.951255898686522	0.989136933262258	0.997389510980691
33300	0.951255898686522	0.989162127745309	0.997389510980691
33400	0.951255898686522	0.989195691930497	0.997389510980691
33500	0.951255898686522	0.988993750200704	0.997389510980691
33600	0.951255898686522	0.988945231262771	0.997389510980691
33700	0.951255898686522	0.989191943989636	0.997389510980691
33800	0.951255898686522	0.989233039108541	0.997389510980691
33900	0.951255898686522	0.989162130546259	0.997389510980691
34000	0.951255898686522	0.989231586362541	0.997389510980691
34100	0.951255898686522	0.989221983704003	0.997389510980691
34200	0.951255898686522	0.989152321029783	0.997389510980691
34300	0.951255898686522	0.989276299140098	0.997389510980691
34400	0.951255898686522	0.989283135791086	0.997389510980691
34500	0.951255898686522	0.989310794418511	0.997389510980691
34600	0.951255898686522	0.989300335320403	0.997389510980691
34700	0.951791671827326	0.989326494793418	0.997389510980691
34800	0.951791671827326	0.989299393175208	0.997814831763255
34900	0.951791671827326	0.989325942060413	0.997814831763255
35000	0.951791671827326	0.989304469904226	0.997389510980691
35100	0.951791671827326	0.989329928185014	0.997389510980691
35200	0.951791671827326	0.989310274423067	0.997389510980691
35300	0.951791671827326	0.989287184970933	0.997389510980691
35400	0.951791671827326	0.989282139580145	0.997389510980691
35500	0.951791671827326	0.989315993394437	0.997389510980691
35600	0.951791671827326	0.989213026752236	0.997389510980691
35700	0.951791671827326	0.989285859516721	0.997389510980691
35800	0.951255898686522	0.989378854199584	0.997389510980691
35900	0.950994260273159	0.989405479647857	0.997389510980691
36000	0.950994260273159	0.989354985179194	0.997389510980691
36100	0.950994260273159	0.989399733675096	0.997389510980691
36200	0.950994260273159	0.989309039208012	0.997389510980691
36300	0.950994260273159	0.989394657915268	0.997389510980691
36400	0.947494262652358	0.989296464029860	0.997389510980691
36500	0.947494262652358	0.989298784610562	0.997389510980691
36600	0.947494262652358	0.989306070087711	0.997389510980691
36700	0.951532485962245	0.989382649093637	0.997389510980691
36800	0.947494262652358	0.989280767300517	0.997728853617855
36900	0.947494262652358	0.989259791472491	0.997728853617855
37000	0.947494262652358	0.989246120635878	0.997728853617855
37100	0.947494262652358	0.989207829993648	0.997728853617855
37200	0.947494262652358	0.989268530326589	0.997728853617855
37300	0.947494262652358	0.989233061606009	0.997728853617855
37400	0.947494262652358	0.989307729464958	0.997728853617855
37500	0.947494262652358	0.989327833527411	0.997728853617855
37600	0.947494262652358	0.989302149197482	0.997728853617855
37700	0.947494262652358	0.989321472014866	0.997728853617855
37800	0.947494262652358	0.989347669536918	0.997728853617855
37900	0.947494262652358	0.989336311006406	0.997728853617855
38000	0.947494262652358	0.989379654566641	0.997728853617855
38100	0.947494262652358	0.989335552599334	0.997728853617855
38200	0.947494262652358	0.989380424031753	0.997728853617855
38300	0.947494262652358	0.989299223451465	0.997728853617855
38400	0.952449587413286	0.989530563306289	0.997728853617855
38500	0.947494262652358	0.989502123824766	0.997728853617855
38600	0.947494262652358	0.989372626834147	0.997728853617855
38700	0.947494262652358	0.989429934275312	0.997728853617855
38800	0.947494262652358	0.989509993983815	0.997728853617855
38900	0.947494262652358	0.989396559801311	0.997728853617855
39000	0.952543819986965	0.989563436896286	0.997728853617855
39100	0.952543819986965	0.989476112424386	0.997728853617855
39200	0.952543819986965	0.989498552637228	0.997728853617855
39300	0.952543819986965	0.989537114091426	0.997728853617855
39400	0.952543819986965	0.989464983097075	0.997728853617855
39500	0.952543819986965	0.989497037351648	0.997728853617855
39600	0.952543819986965	0.989504679987766	0.997728853617855
39700	0.947494262652358	0.989467536233160	0.997728853617855
39800	0.947494262652358	0.989439534868199	0.997728853617855
39900	0.952543819986965	0.989603339321800	0.997728853617855
40000	0.952543819986965	0.989672402721443	0.997728853617855
40100	0.952543819986965	0.989652543295343	0.997728853617855
40200	0.952300477337806	0.989657806640407	0.997728853617855
40300	0.952300477337806	0.989604915480505	0.997728853617855
40400	0.952300477337806	0.989717105460511	0.997728853617855
40500	0.952300477337806	0.989616505434910	0.997728853617855
40600	0.952300477337806	0.989644581135206	0.997728853617855
40700	0.952300477337806	0.989587427376219	0.997728853617855
40800	0.952300477337806	0.989673735276048	0.997728853617855
40900	0.952300477337806	0.989626561022541	0.997728853617855
41000	0.952300477337806	0.989613632863109	0.997728853617855
41100	0.952300477337806	0.989605655951223	0.997728853617855
41200	0.952300477337806	0.989631174471922	0.997728853617855
41300	0.952300477337806	0.989670001967760	0.997728853617855
41400	0.952300477337806	0.989694451106996	0.997728853617855
41500	0.952300477337806	0.989687491479776	0.997728853617855
41600	0.952300477337806	0.989620967484767	0.997728853617855
41700	0.952300477337806	0.989630660955764	0.997728853617855
41800	0.952300477337806	0.989616953177102	0.997728853617855
41900	0.952300477337806	0.989591233545705	0.997728853617855
42000	0.952300477337806	0.989651085112293	0.997728853617855
42100	0.952300477337806	0.989634410644268	0.997728853617855
42200	0.952300477337806	0.989589841683286	0.997728853617855
42300	0.952300477337806	0.989582913777834	0.997728853617855
42400	0.952543819986965	0.989650137942076	0.997728853617855
42500	0.952543819986965	0.989641306227455	0.997728853617855
42600	0.952543819986965	0.989586771283916	0.997728853617855
42700	0.952543819986965	0.989615584325653	0.997728853617855
42800	0.952543819986965	0.989620931699009	0.997728853617855
42900	0.952543819986965	0.989525045070273	0.997728853617855
43000	0.952543819986965	0.989568231740489	0.997728853617855
43100	0.952543819986965	0.989612327134490	0.997728853617855
43200	0.952543819986965	0.989565246242097	0.997728853617855
43300	0.952543819986965	0.989612690662471	0.997728853617855
43400	0.952543819986965	0.989614019703830	0.997728853617855
43500	0.952543819986965	0.989630585623149	0.997728853617855
43600	0.952543819986965	0.989564290177061	0.997728853617855
43700	0.952543819986965	0.989556381793300	0.997728853617855
43800	0.952543819986965	0.989594173995075	0.997728853617855
43900	0.952543819986965	0.989557042368106	0.997728853617855
44000	0.952543819986965	0.989634923855846	0.997728853617855
44100	0.952543819986965	0.989588736082201	0.997728853617855
44200	0.952543819986965	0.989501605078353	0.997728853617855
44300	0.952543819986965	0.989460530886633	0.997728853617855
44400	0.952543819986965	0.989500257285874	0.997728853617855
44500	0.952543819986965	0.989492974052430	0.997728853617855
44600	0.952543819986965	0.989517882958413	0.997728853617855
44700	0.952543819986965	0.989502061467219	0.997728853617855
44800	0.952543819986965	0.989595761446475	0.997728853617855
44900	0.952543819986965	0.989626189866308	0.997728853617855
45000	0.952543819986965	0.989622229273140	0.997728853617855
45100	0.952543819986965	0.989719963511877	0.997728853617855
45200	0.952543819986965	0.989725995930741	0.997728853617855
45300	0.952543819986965	0.989753994628275	0.997728853617855
45400	0.952543819986965	0.989783950326400	0.997728853617855
45500	0.952543819986965	0.989777201766214	0.997728853617855
45600	0.952543819986965	0.989755178693111	0.997728853617855
45700	0.952543819986965	0.989826290735234	0.997728853617855
45800	0.952543819986965	0.989832954673485	0.997728853617855
45900	0.952543819986965	0.989768268545254	0.997728853617855
46000	0.952543819986965	0.989784780193797	0.997728853617855
46100	0.952543819986965	0.989830079894349	0.997728853617855
46200	0.952543819986965	0.989784604481442	0.997728853617855
46300	0.952543819986965	0.989841806788651	0.998255212827867
46400	0.952543819986965	0.989798026557597	0.998255212827867
46500	0.952543819986965	0.989775944312466	0.998255212827867
46600	0.952543819986965	0.989729524333951	0.997728853617855
46700	0.952543819986965	0.989653071948383	0.997728853617855
46800	0.952543819986965	0.989720047768214	0.997728853617855
46900	0.952543819986965	0.989742628821341	0.997728853617855
47000	0.952543819986965	0.989730832973929	0.997728853617855
47100	0.952543819986965	0.989720250211628	0.997728853617855
47200	0.952543819986965	0.989708926944925	0.998255212827867
47300	0.952543819986965	0.989710269615504	0.998255212827867
47400	0.952543819986965	0.989757153708479	0.998255212827867
47500	0.952543819986965	0.989782568556096	0.998255212827867
47600	0.952543819986965	0.989773153984534	0.998255212827867
47700	0.952543819986965	0.989741097971469	0.997728853617855
47800	0.952543819986965	0.989739476391225	0.997728853617855
47900	0.952543819986965	0.989806583378905	0.997728853617855
48000	0.952543819986965	0.989714348131890	0.997728853617855
48100	0.952543819986965	0.989709711783321	0.997728853617855
48200	0.952543819986965	0.989743344459692	0.997728853617855
48300	0.952543819986965	0.989744419442563	0.997728853617855
48400	0.952300477337806	0.989738544136072	0.997728853617855
48500	0.952300477337806	0.989771814525962	0.997728853617855
48600	0.952300477337806	0.989747766124597	0.997728853617855
48700	0.952300477337806	0.989779368163086	0.997728853617855
48800	0.952300477337806	0.989765337399844	0.997728853617855
48900	0.952300477337806	0.989738153956304	0.997728853617855
49000	0.952543819986965	0.989701467014375	0.997728853617855
49100	0.952543819986965	0.989775498386538	0.997889895282859
49200	0.953354699318584	0.989812837436960	0.997889895282859
49300	0.953354699318584	0.989809207209990	0.997889895282859
49400	0.953354699318584	0.989830112488044	0.997889895282859
49500	0.953354699318584	0.989841202149485	0.997889895282859
49600	0.952300477337806	0.989877192547575	0.997728853617855
49700	0.952300477337806	0.989881959615458	0.997728853617855
49800	0.952300477337806	0.989902914017841	0.997728853617855
49900	0.953354699318584	0.989898028908086	0.997728853617855
50000	0.953354699318584	0.989921158308523	0.997728853617855
50100	0.953354699318584	0.989927153605611	0.997728853617855
50200	0.953354699318584	0.989921960286962	0.997728853617855
50300	0.953354699318584	0.989890349796738	0.997728853617855
50400	0.953354699318584	0.989882645069160	0.997728853617855
50500	0.953354699318584	0.989910403532031	0.997728853617855
50600	0.953354699318584	0.989926702780474	0.997728853617855
50700	0.953354699318584	0.989999690018427	0.997889895282859
50800	0.953354699318584	0.989984201286098	0.997889895282859
50900	0.953354699318584	0.989977141705836	0.997889895282859
51000	0.953354699318584	0.989936935782212	0.997889895282859
51100	0.953354699318584	0.989908247926961	0.997889895282859
51200	0.953354699318584	0.989935793959995	0.997889895282859
51300	0.947562746297793	0.989847276442152	0.997889895282859
51400	0.947562746297793	0.989853544576535	0.997889895282859
51500	0.947562746297793	0.989836037748536	0.997889895282859
51600	0.947562746297793	0.989822567013603	0.997889895282859
51700	0.947562746297793	0.989843575113857	0.997728853617855
51800	0.947562746297793	0.989897900847703	0.997889895282859
51900	0.947562746297793	0.989914812224234	0.997889895282859
52000	0.947562746297793	0.989910997490003	0.997889895282859
52100	0.947562746297793	0.989808555086130	0.997728853617855
52200	0.947562746297793	0.989945712098601	0.997889895282859
52300	0.953354699318584	0.990020690370367	0.997889895282859
52400	0.953354699318584	0.990033454003801	0.997889895282859
52500	0.953354699318584	0.990012437835889	0.997889895282859
52600	0.953354699318584	0.990038937742580	0.997889895282859
52700	0.953354699318584	0.990031319570566	0.997889895282859
52800	0.953354699318584	0.990033922851614	0.997889895282859
52900	0.953354699318584	0.990058423264875	0.997889895282859
53000	0.953354699318584	0.990045728216459	0.997889895282859
53100	0.953354699318584	0.990108804239029	0.997889895282859
53200	0.953354699318584	0.990069202341184	0.997889895282859
53300	0.953354699318584	0.990079320094418	0.997889895282859
53400	0.953354699318584	0.990068304753957	0.997889895282859
53500	0.953354699318584	0.990085686249540	0.997889895282859
53600	0.953354699318584	0.990133771797318	0.997889895282859
53700	0.953354699318584	0.990051610646710	0.997889895282859
53800	0.953354699318584	0.990047138908766	0.997889895282859
53900	0.953354699318584	0.990047138908766	0.997889895282859
54000	0.953354699318584	0.990106330582972	0.997889895282859
54100	0.953354699318584	0.990099607790560	0.997889895282859
54200	0.953354699318584	0.990084175892030	0.997889895282859
54300	0.953354699318584	0.990140354345719	0.997889895282859
54400	0.953354699318584	0.990151144415055	0.997889895282859
54500	0.953354699318584	0.990138269062603	0.997889895282859
54600	0.953354699318584	0.990082125856172	0.997889895282859
54700	0.953354699318584	0.990090098059692	0.997889895282859
54800	0.953354699318584	0.990115002794370	0.997889895282859
54900	0.953354699318584	0.990110656151422	0.997889895282859
55000	0.953354699318584	0.990098692739358	0.997889895282859
55100	0.953354699318584	0.990100411526763	0.997889895282859
55200	0.953354699318584	0.990044969522228	0.997889895282859
55300	0.953354699318584	0.990091587384431	0.997889895282859
55400	0.953354699318584	0.990103308481552	0.997889895282859
55500	0.953354699318584	0.990108667375662	0.997889895282859
55600	0.953354699318584	0.990079116187191	0.997889895282859
55700	0.953354699318584	0.990131193049110	0.997889895282859
55800	0.953354699318584	0.990136075475066	0.997889895282859
55900	0.953354699318584	0.990134460608557	0.997889895282859
56000	0.953354699318584	0.990117076847691	0.997889895282859
56100	0.953354699318584	0.990130172935309	0.997889895282859
56200	0.953354699318584	0.990064776259672	0.997889895282859
56300	0.953354699318584	0.989996017065368	0.997889895282859
56400	0.953354699318584	0.989981523869282	0.997889895282859
56500	0.953354699318584	0.990008628421359	0.997889895282859
56600	0.953354699318584	0.990014974077284	0.997889895282859
56700	0.953354699318584	0.990015095771308	0.997889895282859
56800	0.953354699318584	0.990029654236966	0.997889895282859
56900	0.953354699318584	0.990018576479764	0.997889895282859
57000	0.953354699318584	0.990018816833906	0.997889895282859
57100	0.953354699318584	0.990019802429337	0.997889895282859
57200	0.953354699318584	0.990008018121363	0.997889895282859
57300	0.953354699318584	0.990040685348125	0.997889895282859
57400	0.953354699318584	0.989951269410574	0.997889895282859
57500	0.953354699318584	0.989994792374288	0.997889895282859
57600	0.953354699318584	0.990002494805046	0.997889895282859
57700	0.953354699318584	0.990002788216414	0.997889895282859
57800	0.953354699318584	0.989993776042341	0.997889895282859
57900	0.953354699318584	0.990007995977402	0.997889895282859
58000	0.953354699318584	0.989991027545525	0.997889895282859
58100	0.953354699318584	0.990049616698772	0.997889895282859
58200	0.953354699318584	0.990034297088701	0.997889895282859
58300	0.953354699318584	0.990047342447500	0.997889895282859
58400	0.953354699318584	0.990049369027653	0.997889895282859
58500	0.953354699318584	0.990036637108449	0.997728853617855
58600	0.953354699318584	0.990042203758893	0.997889895282859
58700	0.953354699318584	0.990041348943288	0.997889895282859
58800	0.953354699318584	0.990058099321569	0.997889895282859
58900	0.953354699318584	0.990061103105932	0.997889895282859
59000	0.953354699318584	0.990055213302709	0.997889895282859
59100	0.953354699318584	0.990067305836705	0.997889895282859
59200	0.953642402913465	0.990051150563107	0.997889895282859
59300	0.953354699318584	0.990048205751376	0.997889895282859
59400	0.953354699318584	0.990042168859631	0.997889895282859
59500	0.953354699318584	0.990035208717648	0.997889895282859
59600	0.953354699318584	0.989982375181314	0.997728853617855
59700	0.953354699318584	0.989995623171141	0.997728853617855
59800	0.953354699318584	0.989981973428146	0.997728853617855
59900	0.953354699318584	0.989976987835695	0.997728853617855
60000	0.953354699318584	0.989966126568877	0.997728853617855
60100	0.953354699318584	0.989990104371307	0.997728853617855
60200	0.953642402913465	0.989980699265809	0.997728853617855
60300	0.953642402913465	0.989969498664026	0.997728853617855
60400	0.953354699318584	0.989977075610865	0.997728853617855
60500	0.953354699318584	0.989985109998220	0.997728853617855
60600	0.953354699318584	0.990006066151503	0.997728853617855
60700	0.953354699318584	0.989964862728174	0.997728853617855
60800	0.953354699318584	0.989972869245853	0.997728853617855
60900	0.953354699318584	0.990050482431273	0.997728853617855
61000	0.953354699318584	0.990066171892770	0.997728853617855
61100	0.953354699318584	0.990044013210236	0.997728853617855
61200	0.953354699318584	0.990045709865292	0.997728853617855
61300	0.953354699318584	0.990050512180875	0.997728853617855
61400	0.953354699318584	0.990072073166443	0.997728853617855
61500	0.953354699318584	0.990061252820539	0.997728853617855
61600	0.953354699318584	0.990062807934432	0.997728853617855
61700	0.953354699318584	0.990045048455420	0.997728853617855
61800	0.953354699318584	0.990067091371175	0.997728853617855
61900	0.953354699318584	0.990084155870654	0.997728853617855
62000	0.953354699318584	0.990086478307062	0.997728853617855
62100	0.953354699318584	0.990153049688677	0.997728853617855
62200	0.953354699318584	0.990172318960806	0.997728853617855
62300	0.953354699318584	0.990149908328865	0.997728853617855
62400	0.953354699318584	0.990171703494621	0.997728853617855
62500	0.953354699318584	0.990200003137986	0.997728853617855
62600	0.953354699318584	0.990150043281233	0.997728853617855
62700	0.953354699318584	0.990146061381769	0.997728853617855
62800	0.953354699318584	0.990146061381769	0.997728853617855
62900	0.953354699318584	0.990143400667336	0.997728853617855
63000	0.953354699318584	0.990153805603354	0.997728853617855
63100	0.953354699318584	0.990142218005227	0.997728853617855
63200	0.953354699318584	0.990153462930084	0.997728853617855
63300	0.953354699318584	0.990174885123663	0.997728853617855
63400	0.953354699318584	0.990172081221672	0.997728853617855
63500	0.953354699318584	0.990145519633195	0.997728853617855
63600	0.953354699318584	0.990137349736422	0.997728853617855
63700	0.953354699318584	0.990159145089391	0.997728853617855
63800	0.953354699318584	0.990141293198477	0.997728853617855
63900	0.953354699318584	0.990137516111250	0.997728853617855
64000	0.953354699318584	0.990151861466499	0.997728853617855
64100	0.953354699318584	0.990099055702615	0.997728853617855
64200	0.953354699318584	0.990099055702615	0.997728853617855
64300	0.953354699318584	0.990083940609165	0.997728853617855
64400	0.953354699318584	0.990112271701080	0.997728853617855
64500	0.953354699318584	0.990110814257900	0.997728853617855
64600	0.953354699318584	0.990115520564108	0.997728853617855
64700	0.953354699318584	0.990115520564108	0.997728853617855
64800	0.953354699318584	0.990133664184579	0.997728853617855
64900	0.953354699318584	0.990123218827723	0.997728853617855
65000	0.953354699318584	0.990112569750476	0.997728853617855
65100	0.953354699318584	0.990141623963318	0.997728853617855
65200	0.953354699318584	0.990108744874447	0.997728853617855
65300	0.953354699318584	0.990123025479654	0.997728853617855
65400	0.953354699318584	0.990102549431639	0.997728853617855
65500	0.953354699318584	0.990114172986310	0.997728853617855
65600	0.953354699318584	0.990113829276739	0.997728853617855
65700	0.953354699318584	0.990130970950342	0.997728853617855
65800	0.953354699318584	0.990126545212869	0.997728853617855
65900	0.953354699318584	0.990131780902484	0.997728853617855
66000	0.953354699318584	0.990118133095362	0.997728853617855
66100	0.953354699318584	0.990131664157482	0.997728853617855
66200	0.953354699318584	0.990125778840000	0.997728853617855
66300	0.953354699318584	0.990147557734324	0.997728853617855
66400	0.953354699318584	0.990112954902833	0.997728853617855
66500	0.953354699318584	0.990107693978282	0.997728853617855
66600	0.953354699318584	0.990096873632378	0.997728853617855
66700	0.953354699318584	0.990097051197837	0.997728853617855
66800	0.953354699318584	0.990095795257814	0.997728853617855
66900	0.953354699318584	0.990096541992987	0.997728853617855
67000	0.953354699318584	0.990091007725877	0.997728853617855
67100	0.953354699318584	0.990081468072131	0.997728853617855
67200	0.953354699318584	0.990057130304618	0.997728853617855
67300	0.953354699318584	0.990057409341814	0.997728853617855
67400	0.953354699318584	0.990067544020279	0.997728853617855
67500	0.953354699318584	0.990067544020279	0.997728853617855
67600	0.953354699318584	0.990065364741112	0.997728853617855
67700	0.953354699318584	0.990065364741112	0.997728853617855
67800	0.953354699318584	0.990065364741112	0.997728853617855
67900	0.953354699318584	0.990065364741112	0.997728853617855
68000	0.953354699318584	0.990065621226820	0.997728853617855
68100	0.953354699318584	0.990065621226820	0.997728853617855
68200	0.953354699318584	0.990065247052540	0.997728853617855
68300	0.953354699318584	0.990071379420715	0.997728853617855
68400	0.953354699318584	0.990015869670719	0.997728853617855
68500	0.953354699318584	0.990065247052540	0.997728853617855
68600	0.953354699318584	0.990027273906095	0.997728853617855
68700	0.953354699318584	0.990007855657036	0.997728853617855
68800	0.953354699318584	0.990007855657036	0.997728853617855
68900	0.953354699318584	0.990045690072757	0.997728853617855
69000	0.953354699318584	0.990050250112131	0.997728853617855
69100	0.953354699318584	0.990074814065204	0.997728853617855
69200	0.953354699318584	0.990064205065605	0.997728853617855
69300	0.953354699318584	0.990087343832082	0.997728853617855
69400	0.953354699318584	0.990084256601564	0.997728853617855
69500	0.953354699318584	0.990072259811857	0.997728853617855
69600	0.953354699318584	0.990072259811857	0.997728853617855
69700	0.953354699318584	0.990071359167688	0.997728853617855
69800	0.953354699318584	0.990072259811857	0.997728853617855
69900	0.953354699318584	0.990072259811857	0.997728853617855
70000	0.953354699318584	0.990102455133225	0.997728853617855
70100	0.953354699318584	0.990102734170421	0.997728853617855
70200	0.953354699318584	0.990066292602883	0.997728853617855
70300	0.953354699318584	0.990038736208537	0.997728853617855
70400	0.953642402913465	0.990066081397513	0.997728853617855
70500	0.953642402913465	0.990064825457490	0.997728853617855
70600	0.953642402913465	0.990081030225450	0.997728853617855
70700	0.953642402913465	0.990057818012446	0.997728853617855
70800	0.953642402913465	0.990076619562227	0.997728853617855
70900	0.953642402913465	0.990076619562227	0.997728853617855
71000	0.953642402913465	0.990084426387644	0.997728853617855
71100	0.953642402913465	0.990111982781989	0.997728853617855
71200	0.953642402913465	0.990106316178744	0.997728853617855
71300	0.953642402913465	0.990106651281841	0.997728853617855
71400	0.953642402913465	0.990110047444034	0.997728853617855
71500	0.953642402913465	0.990110047444034	0.997728853617855
71600	0.953642402913465	0.990106651281841	0.997728853617855
71700	0.953642402913465	0.990107907221864	0.997728853617855
71800	0.953642402913465	0.990078048933927	0.997728853617855
71900	0.953642402913465	0.990053332707406	0.997728853617855
72000	0.953642402913465	0.990028864554380	0.997728853617855
72100	0.953642402913465	0.990053324295193	0.997728853617855
72200	0.953642402913465	0.990053324295193	0.997728853617855
72300	0.953642402913465	0.990036488590770	0.997728853617855
72400	0.953642402913465	0.990051381546072	0.997728853617855
72500	0.953642402913465	0.990090031174711	0.997728853617855
72600	0.953642402913465	0.990105264626149	0.997728853617855
72700	0.953642402913465	0.990096862971579	0.997728853617855
72800	0.953642402913465	0.990096609726575	0.997728853617855
72900	0.953642402913465	0.990101536601562	0.997728853617855
73000	0.953642402913465	0.990118372305984	0.997728853617855
73100	0.953642402913465	0.990120121261998	0.997728853617855
73200	0.953642402913465	0.990121377202021	0.997728853617855
73300	0.953642402913465	0.990110774236999	0.997728853617855
73400	0.953642402913465	0.990145299673866	0.997728853617855
73500	0.953642402913465	0.990121377202021	0.997728853617855
73600	0.953642402913465	0.990110774236999	0.997728853617855
73700	0.953642402913465	0.990110774236999	0.997728853617855
73800	0.953642402913465	0.990109518296977	0.997728853617855
73900	0.959711934047806	0.990154345711793	0.997728853617855
74000	0.959711934047806	0.990169460805243	0.997728853617855
74100	0.961023800416239	0.990217054566121	0.997728853617855
74200	0.961023800416239	0.990217054566121	0.997728853617855
74300	0.961023800416239	0.990215798626098	0.997728853617855
74400	0.961023800416239	0.990207569791901	0.997728853617855
74500	0.961023800416239	0.990211374331767	0.997728853617855
74600	0.961023800416239	0.990201723100174	0.997728853617855
74700	0.959711934047806	0.990235230330598	0.997728853617855
74800	0.961023800416239	0.990261314834810	0.997728853617855
74900	0.961023800416239	0.990236729312324	0.997728853617855
75000	0.961023800416239	0.990231486018528	0.997728853617855
75100	0.961023800416239	0.990211416600918	0.997728853617855
75200	0.961023800416239	0.990232666659538	0.997728853617855
75300	0.961023800416239	0.990241008520703	0.997728853617855
75400	0.961023800416239	0.990256379665178	0.997728853617855
75500	0.961023800416239	0.990239449054421	0.997728853617855
75600	0.961023800416239	0.990259037266472	0.997728853617855
75700	0.961023800416239	0.990259037266472	0.997728853617855
75800	0.961023800416239	0.990290347614884	0.997889895282859
75900	0.961023800416239	0.990314807355697	0.997889895282859
76000	0.961023800416239	0.990315648997204	0.997889895282859
76100	0.961023800416239	0.990315648997204	0.997889895282859
76200	0.961023800416239	0.990301094923324	0.997889895282859
76300	0.961023800416239	0.990317930627746	0.997889895282859
76400	0.961023800416239	0.990299893692485	0.997889895282859
76500	0.961023800416239	0.990305560295730	0.997889895282859
76600	0.961023800416239	0.990294421623678	0.997889895282859
76700	0.961023800416239	0.990324550575423	0.997889895282859
76800	0.961023800416239	0.990313947610402	0.997889895282859
76900	0.961023800416239	0.990312714605282	0.997889895282859
77000	0.961023800416239	0.990313947610402	0.997889895282859
77100	0.961023800416239	0.990313947610402	0.997889895282859
77200	0.961023800416239	0.990313947610402	0.997889895282859
77300	0.961023800416239	0.990254436109418	0.997728853617855
77400	0.961023800416239	0.990258247679805	0.997728853617855
77500	0.961023800416239	0.990228902560267	0.997728853617855
77600	0.961023800416239	0.990228902560267	0.997728853617855
77700	0.961023800416239	0.990245429034159	0.997728853617855
77800	0.961023800416239	0.990317771183135	0.997728853617855
77900	0.961023800416239	0.990315847615105	0.997728853617855
78000	0.961023800416239	0.990228180662901	0.997728853617855
78100	0.961023800416239	0.990298088136094	0.997728853617855
78200	0.961023800416239	0.990225745987118	0.997728853617855
78300	0.961023800416239	0.990225745987118	0.997728853617855
78400	0.961023800416239	0.990201286246305	0.997728853617855
78500	0.961023800416239	0.990201286246305	0.997728853617855
78600	0.961023800416239	0.990204288274184	0.997728853617855
78700	0.961023800416239	0.990220426488461	0.997728853617855
78800	0.961023800416239	0.990219071785699	0.997728853617855
78900	0.961023800416239	0.990237644675759	0.997728853617855
79000	0.961023800416239	0.990243531526512	0.997728853617855
79100	0.961023800416239	0.990243531526512	0.997728853617855
79200	0.961023800416239	0.990262104416571	0.997728853617855
79300	0.961023800416239	0.990261291005523	0.997728853617855
79400	0.961023800416239	0.990248747548976	0.997728853617855
79500	0.961023800416239	0.990254833883619	0.997728853617855
79600	0.961023800416239	0.990254833883619	0.997728853617855
79700	0.961023800416239	0.990254833883619	0.997728853617855
79800	0.961023800416239	0.990249617861155	0.997728853617855
79900	0.961023800416239	0.990234502767705	0.997728853617855
80000	0.961023800416239	0.990239718790169	0.997728853617855
80100	0.961023800416239	0.990243243799514	0.997728853617855
80200	0.961023800416239	0.990265549843414	0.997728853617855
80300	0.961023800416239	0.990265549843414	0.997728853617855
80400	0.961023800416239	0.990280664936864	0.997728853617855
80500	0.961023800416239	0.990280664936864	0.997728853617855
80600	0.961023800416239	0.990280664936864	0.997728853617855
80700	0.961023800416239	0.990294351779246	0.997889895282859
80800	0.961023800416239	0.990294351779246	0.997889895282859
80900	0.961023800416239	0.990312111258258	0.997889895282859
81000	0.961023800416239	0.990312111258258	0.997889895282859
81100	0.961023800416239	0.990312111258258	0.997889895282859
81200	0.961023800416239	0.990312111258258	0.997889895282859
81300	0.961023800416239	0.990306024923615	0.997889895282859
81400	0.961023800416239	0.990312111258258	0.997889895282859
81500	0.961023800416239	0.990312111258258	0.997889895282859
81600	0.961023800416239	0.990312111258258	0.997889895282859
81700	0.961023800416239	0.990312111258258	0.997889895282859
81800	0.961023800416239	0.990312111258258	0.997889895282859
81900	0.961023800416239	0.990298464914589	0.997889895282859
82000	0.961023800416239	0.990298464914589	0.997889895282859
82100	0.961023800416239	0.990286673205130	0.997889895282859
82200	0.961023800416239	0.990284638941528	0.997889895282859
82300	0.961023800416239	0.990284638941528	0.997889895282859
82400	0.961023800416239	0.990266879462516	0.997889895282859
82500	0.961023800416239	0.990278602238155	0.997889895282859
82600	0.961023800416239	0.990278602238155	0.997889895282859
82700	0.961023800416239	0.990272965797159	0.997889895282859
82800	0.961023800416239	0.990289274136997	0.997889895282859
82900	0.961023800416239	0.990278671171975	0.997889895282859
83000	0.961023800416239	0.990296430650987	0.997889895282859
83100	0.961023800416239	0.990296430650987	0.997889895282859
83200	0.961023800416239	0.990296430650987	0.997889895282859
83300	0.961023800416239	0.990296430650987	0.997889895282859
83400	0.961023800416239	0.990296430650987	0.997889895282859
83500	0.961023800416239	0.990289274136997	0.997889895282859
83600	0.961023800416239	0.990289274136997	0.997889895282859
83700	0.961023800416239	0.990284757506618	0.997889895282859
83800	0.961023800416239	0.990284757506618	0.997889895282859
83900	0.961023800416239	0.990284757506618	0.997889895282859
84000	0.961023800416239	0.990284757506618	0.997889895282859
84100	0.961023800416239	0.990284757506618	0.997889895282859
84200	0.961023800416239	0.990278671171975	0.997889895282859
84300	0.961023800416239	0.990284757506618	0.997889895282859
84400	0.961023800416239	0.990284757506618	0.997889895282859
84500	0.961023800416239	0.990278671171975	0.997889895282859
84600	0.961023800416239	0.990309744101970	0.997889895282859
84700	0.961023800416239	0.990296140764834	0.997889895282859
84800	0.961023800416239	0.990296140764834	0.997889895282859
84900	0.961023800416239	0.990268584370489	0.997889895282859
85000	0.961023800416239	0.990268584370489	0.997889895282859
85100	0.961023800416239	0.990268584370489	0.997889895282859
85200	0.961023800416239	0.990268584370489	0.997889895282859
85300	0.961023800416239	0.990268584370489	0.997889895282859
85400	0.961023800416239	0.990268584370489	0.997889895282859
85500	0.961023800416239	0.990268584370489	0.997889895282859
85600	0.961023800416239	0.990268584370489	0.997889895282859
85700	0.961023800416239	0.990259286454754	0.997728853617855
85800	0.961023800416239	0.990272889791889	0.997728853617855
85900	0.961023800416239	0.990282187707624	0.997889895282859
86000	0.961023800416239	0.990274332135439	0.997889895282859
86100	0.961023800416239	0.990287935472574	0.997889895282859
86200	0.961023800416239	0.990287935472574	0.997889895282859
86300	0.961023800416239	0.990287935472574	0.997889895282859
86400	0.961023800416239	0.990287935472574	0.997889895282859
86500	0.961023800416239	0.990286669290577	0.997889895282859
86600	0.961023800416239	0.990277371374842	0.997728853617855
86700	0.961023800416239	0.990277371374842	0.997728853617855
86800	0.961023800416239	0.990304927769187	0.997728853617855
86900	0.961023800416239	0.990304927769187	0.997728853617855
87000	0.961023800416239	0.990304927769187	0.997728853617855
87100	0.961023800416239	0.990294324804166	0.997728853617855
87200	0.961023800416239	0.990294324804166	0.997728853617855
87300	0.961023800416239	0.990306047579805	0.997728853617855
87400	0.961023800416239	0.990278491185459	0.997728853617855
87500	0.961023800416239	0.990278491185459	0.997728853617855
87600	0.961023800416239	0.990278491185459	0.997728853617855
87700	0.961023800416239	0.990277371374842	0.997728853617855
87800	0.961023800416239	0.990277371374842	0.997728853617855
87900	0.961023800416239	0.990286669290577	0.997889895282859
88000	0.961023800416239	0.990298392066216	0.997889895282859
88100	0.961023800416239	0.990287789101194	0.997889895282859
88200	0.961023800416239	0.990286669290577	0.997889895282859
88300	0.961023800416239	0.990280921525627	0.997889895282859
88400	0.961023800416239	0.990292644301266	0.997889895282859
88500	0.961023800416239	0.990280921525627	0.997889895282859
88600	0.961023800416239	0.990308477919973	0.997889895282859
88700	0.961023800416239	0.990270318560605	0.997889895282859
88800	0.961023800416239	0.990292644301266	0.997889895282859
88900	0.961023800416239	0.990292644301266	0.997889895282859
89000	0.961023800416239	0.990292644301266	0.997889895282859
89100	0.961023800416239	0.990292644301266	0.997889895282859
89200	0.961023800416239	0.990298392066216	0.997889895282859
89300	0.961023800416239	0.990291838529849	0.997889895282859
89400	0.961023800416239	0.990291838529849	0.997889895282859
89500	0.961023800416239	0.990291838529849	0.997889895282859
89600	0.961023800416239	0.990271707134569	0.997889895282859
89700	0.961023800416239	0.990259984358930	0.997889895282859
89800	0.961023800416239	0.990259984358930	0.997889895282859
89900	0.961023800416239	0.990259984358930	0.997889895282859
90000	0.961023800416239	0.990259984358930	0.997889895282859
90100	0.961023800416239	0.990259984358930	0.997889895282859
90200	0.961023800416239	0.990274367989261	0.997889895282859
90300	0.961023800416239	0.990274367989261	0.997889895282859
90400	0.961023800416239	0.990280115754210	0.997889895282859
90500	0.961023800416239	0.990280115754210	0.997889895282859
90600	0.961023800416239	0.990280115754210	0.997889895282859
90700	0.961023800416239	0.990280115754210	0.997889895282859
90800	0.961023800416239	0.990280115754210	0.997889895282859
90900	0.961023800416239	0.990280115754210	0.997889895282859
91000	0.961023800416239	0.990265732123880	0.997889895282859
91100	0.961023800416239	0.990265732123880	0.997889895282859
91200	0.961023800416239	0.990265732123880	0.997889895282859
91300	0.961023800416239	0.990265732123880	0.997889895282859
91400	0.961023800416239	0.990252796309596	0.997889895282859
91500	0.959711934047806	0.990239677645912	0.997889895282859
91600	0.959711934047806	0.990239677645912	0.997889895282859
91700	0.959711934047806	0.990251400421551	0.997889895282859
91800	0.959711934047806	0.990251400421551	0.997889895282859
91900	0.959711934047806	0.990253301939214	0.997889895282859
92000	0.959711934047806	0.990253301939214	0.997889895282859
92100	0.959711934047806	0.990253301939214	0.997889895282859
92200	0.959711934047806	0.990253301939214	0.997889895282859
92300	0.959711934047806	0.990253301939214	0.997889895282859
92400	0.959711934047806	0.990253301939214	0.997889895282859
92500	0.959711934047806	0.990253301939214	0.997889895282859
92600	0.959711934047806	0.990253301939214	0.997889895282859
92700	0.959711934047806	0.990253301939214	0.997889895282859
92800	0.959711934047806	0.990293910575350	0.997889895282859
92900	0.959711934047806	0.990306846389634	0.997889895282859
93000	0.959711934047806	0.990295123613995	0.997889895282859
93100	0.959711934047806	0.990267609084761	0.997889895282859
93200	0.959711934047806	0.990267609084761	0.997889895282859
93300	0.959711934047806	0.990267609084761	0.997889895282859
93400	0.959711934047806	0.990261861319811	0.997889895282859
93500	0.959711934047806	0.990280434209870	0.997889895282859
93600	0.959711934047806	0.990280434209870	0.997889895282859
93700	0.959711934047806	0.990255775619948	0.997889895282859
93800	0.959711934047806	0.990255775619948	0.997889895282859
93900	0.959711934047806	0.990308107031723	0.997889895282859
94000	0.959711934047806	0.990296384256084	0.997889895282859
94100	0.959711934047806	0.990308107031723	0.997889895282859
94200	0.961023800416239	0.990319854364144	0.997889895282859
94300	0.961023800416239	0.990319854364144	0.997889895282859
94400	0.961023800416239	0.990319854364144	0.997889895282859
94500	0.961023800416239	0.990319854364144	0.997889895282859
94600	0.961023800416239	0.990326407900511	0.997889895282859
94700	0.961023800416239	0.990326407900511	0.997889895282859
94800	0.961023800416239	0.990326407900511	0.997889895282859
94900	0.961023800416239	0.990326407900511	0.997889895282859
95000	0.961023800416239	0.990326407900511	0.997889895282859
95100	0.961023800416239	0.990326407900511	0.997889895282859
95200	0.961023800416239	0.990326407900511	0.997889895282859
95300	0.961023800416239	0.990326407900511	0.997889895282859
95400	0.961023800416239	0.990326407900511	0.997889895282859
95500	0.961023800416239	0.990326407900511	0.997889895282859
95600	0.961023800416239	0.990326407900511	0.997889895282859
95700	0.961023800416239	0.990326407900511	0.997889895282859
95800	0.961023800416239	0.990315804935489	0.997889895282859
95900	0.961023800416239	0.990315804935489	0.997889895282859
96000	0.961023800416239	0.990326407900511	0.997889895282859
96100	0.961023800416239	0.990326407900511	0.997889895282859
96200	0.961023800416239	0.990326407900511	0.997889895282859
96300	0.961023800416239	0.990326407900511	0.997889895282859
96400	0.961023800416239	0.990319854364144	0.997889895282859
96500	0.961023800416239	0.990308131588505	0.997889895282859
96600	0.961023800416239	0.990302198913650	0.997889895282859
96700	0.961023800416239	0.990302198913650	0.997889895282859
96800	0.961023800416239	0.990302198913650	0.997889895282859
96900	0.961023800416239	0.990302198913650	0.997889895282859
97000	0.961023800416239	0.990302198913650	0.997889895282859
97100	0.961023800416239	0.990302198913650	0.997889895282859
97200	0.961023800416239	0.990307946678600	0.997889895282859
97300	0.961023800416239	0.990318549643621	0.997889895282859
97400	0.961023800416239	0.990318549643621	0.997889895282859
97500	0.961023800416239	0.990318549643621	0.997889895282859
97600	0.961023800416239	0.990318549643621	0.997889895282859
97700	0.961023800416239	0.990318549643621	0.997889895282859
97800	0.961023800416239	0.990318549643621	0.997889895282859
97900	0.961023800416239	0.990318549643621	0.997889895282859
98000	0.961023800416239	0.990318549643621	0.997889895282859
98100	0.961023800416239	0.990318549643621	0.997889895282859
98200	0.961023800416239	0.990318549643621	0.997889895282859
98300	0.961023800416239	0.990318549643621	0.997889895282859
98400	0.961023800416239	0.990318549643621	0.997889895282859
98500	0.961023800416239	0.990318549643621	0.997889895282859
98600	0.961023800416239	0.990312801878671	0.997889895282859
98700	0.961023800416239	0.990312801878671	0.997889895282859
98800	0.961023800416239	0.990309276869327	0.997889895282859
98900	0.961023800416239	0.990309276869327	0.997889895282859
99000	0.961023800416239	0.990312801878671	0.997889895282859
99100	0.961023800416239	0.990312801878671	0.997889895282859
99200	0.961023800416239	0.990312801878671	0.997889895282859
99300	0.961023800416239	0.990272193242535	0.997889895282859
99400	0.961023800416239	0.990312801878671	0.997889895282859
99500	0.961023800416239	0.990312801878671	0.997889895282859
99600	0.961023800416239	0.990310189722716	0.997889895282859
99700	0.961023800416239	0.990310189722716	0.997889895282859
99800	0.961023800416239	0.990269581086579	0.997889895282859
99900	0.961023800416239	0.990310189722716	0.997889895282859
100000	0.961023800416239	0.990269581086579	0.997889895282859

==> fig/fig_data/mab_asymm_final.dat <==
norm_rew    cdf
0.961023800416239	0.0100000000000000
0.961196052635308	0.0200000000000000
0.963152802346140	0.0300000000000000
0.973727197968294	0.0400000000000000
0.978657241059957	0.0500000000000000
0.979276104000776	0.0600000000000000
0.983660547805311	0.0700000000000000
0.984281834134882	0.0800000000000000
0.984957475383485	0.0900000000000000
0.985299124292880	0.100000000000000
0.986872336388947	0.110000000000000
0.986880766040609	0.120000000000000
0.986939819620909	0.130000000000000
0.987044469037755	0.140000000000000
0.987197235322688	0.150000000000000
0.987469003427375	0.160000000000000
0.987638586932571	0.170000000000000
0.987781551960950	0.180000000000000
0.988148538133223	0.190000000000000
0.988196175421148	0.200000000000000
0.988366284608381	0.210000000000000
0.988373411243561	0.220000000000000
0.988469920725666	0.230000000000000
0.988501998292229	0.240000000000000
0.988636769906105	0.250000000000000
0.988831630962168	0.260000000000000
0.988896598891367	0.270000000000000
0.989075057131826	0.280000000000000
0.989160209173501	0.290000000000000
0.989167318907844	0.300000000000000
0.989541926658928	0.310000000000000
0.989562091079780	0.320000000000000
0.989928390384059	0.330000000000000
0.989978070906301	0.340000000000000
0.990061432362723	0.350000000000000
0.990228948665272	0.360000000000000
0.990244473665770	0.370000000000000
0.990287290882026	0.380000000000000
0.990319548990763	0.390000000000000
0.990320605849271	0.400000000000000
0.990421576846707	0.410000000000000
0.990468098942438	0.420000000000000
0.990727869086438	0.430000000000000
0.990795947013360	0.440000000000000
0.991037614826843	0.450000000000000
0.991174691387409	0.460000000000000
0.991202451379772	0.470000000000000
0.991232167482412	0.480000000000000
0.991253356129887	0.490000000000000
0.991263840486539	0.500000000000000
0.991426768314470	0.510000000000000
0.991469702989731	0.520000000000000
0.991630046173692	0.530000000000000
0.991709224631305	0.540000000000000
0.991810797534208	0.550000000000000
0.991954757172647	0.560000000000000
0.991988423717442	0.570000000000000
0.992001606234400	0.580000000000000
0.992002202901282	0.590000000000000
0.992194082823866	0.600000000000000
0.992364656013362	0.610000000000000
0.992410227278027	0.620000000000000
0.992762888446709	0.630000000000000
0.992836326599353	0.640000000000000
0.992877178046111	0.650000000000000
0.992994710252045	0.660000000000000
0.993086956847188	0.670000000000000
0.993282088811244	0.680000000000000
0.993355920381187	0.690000000000000
0.993411237210759	0.700000000000000
0.993422848912502	0.710000000000000
0.993622664656714	0.720000000000000
0.993683645891951	0.730000000000000
0.993770073253494	0.740000000000000
0.993772622152552	0.750000000000000
0.993774170898244	0.760000000000000
0.993803512485805	0.770000000000000
0.993881195950341	0.780000000000000
0.993906492773618	0.790000000000000
0.994091000992610	0.800000000000000
0.994094969828608	0.810000000000000
0.994148093660746	0.820000000000000
0.994170967644064	0.830000000000000
0.994426280466043	0.840000000000000
0.994489230047504	0.850000000000000
0.994548220920711	0.860000000000000
0.994562320327635	0.870000000000000
0.994852304055577	0.880000000000000
0.995329034652758	0.890000000000000
0.995666107675280	0.900000000000000
0.995826612164462	0.910000000000000
0.996207638204863	0.920000000000000
0.996234840459400	0.930000000000000
0.996525263103321	0.940000000000000
0.996661495161019	0.950000000000000
0.996914713415793	0.960000000000000
0.997161116976215	0.970000000000000
0.997291865447578	0.980000000000000
0.997728853617855	0.990000000000000
0.997889895282859	1

==> fig/fig_data/mab_symm_conv.dat <==
step    min avg max
0	0	0	0
100	0.173103305266210	0.880414165004608	1.09515235155452
200	0.747130535172906	1.01242718666782	1.12513898391897
300	0.867189991104433	1.04496587199121	1.11844718156224
400	0.878739375433582	1.06408805506468	1.13368068694184
500	0.900073430567768	1.07571102965722	1.13686633277142
600	0.897568834343554	1.07770364150660	1.14298192316576
700	0.965587552955263	1.08294705656198	1.13546179939458
800	0.967597928827360	1.08854111785609	1.13467445649688
900	1.01059769126285	1.09146686657185	1.13660262744666
1000	1.02358190374982	1.09530207994400	1.14006651364911
1100	0.992471160550517	1.09838935667203	1.14192100076546
1200	0.988718762135523	1.10046489538522	1.14023914862632
1300	1.05262301319482	1.10639156877436	1.15023845634966
1400	1.04488085091875	1.10531111183088	1.14103774413130
1500	1.05273886082706	1.10799050663108	1.14311773768112
1600	1.04528575998332	1.11093134858550	1.14544166582242
1700	1.03863106382631	1.11168916122884	1.14634986752615
1800	1.04886321160546	1.11179427471412	1.14632025243824
1900	1.04098128576157	1.11334729034919	1.14774807053756
2000	1.05389628048974	1.11430139968360	1.15717348357834
2100	1.05265444598569	1.11577329054770	1.15679732607056
2200	1.05905908816767	1.11739598491114	1.15615360224444
2300	1.04915282490893	1.11810836699518	1.15376437817617
2400	1.05419190554155	1.12064034985069	1.15330890018481
2500	1.05248020075741	1.11957338032741	1.15484339130602
2600	1.02475985832785	1.12027572872535	1.15484339130602
2700	1.06826500536800	1.12315114712549	1.15448680386729
2800	1.05287845655445	1.12270177667983	1.15448680386729
2900	1.02706653403326	1.12387756772149	1.15448680386729
3000	1.06321889073260	1.12513650238989	1.15430489863510
3100	1.08168565491581	1.12594627944941	1.15158118911093
3200	1.08654131530138	1.12814924316661	1.15483153520384
3300	1.05460373117512	1.12657123452260	1.15453553243478
3400	1.08075483313195	1.12784743027216	1.15424911143709
3500	1.08181507244080	1.12746335758697	1.15526051360989
3600	1.07733991922277	1.12707190587166	1.15516623576261
3700	1.07982891999619	1.12672421038215	1.15535074726387
3800	1.07982891999619	1.12772064368269	1.15535074726387
3900	1.08146579380847	1.13025298507449	1.15528412364150
4000	1.09183584594581	1.12987511706762	1.15377525853340
4100	1.09473749249447	1.13019390188738	1.15207834339847
4200	1.10018310230063	1.13122890176221	1.15393548656883
4300	1.09792737719511	1.13208663000487	1.15535074726387
4400	1.08301779495782	1.13169581003849	1.15207834339847
4500	1.08301779495782	1.13207215177925	1.15252815523476
4600	1.10448718120465	1.13349466925979	1.15389313108619
4700	1.10448718120465	1.13355147737678	1.15590790546192
4800	1.10448718120465	1.13458549469343	1.15412358032165
4900	1.09469937041624	1.13497187805723	1.15362049766012
5000	1.09469937041624	1.13512853570144	1.15419613015721
5100	1.09664022865651	1.13451852969445	1.15317051985438
5200	1.08792665265653	1.13438432080017	1.15377747014661
5300	1.08792665265653	1.13457842997906	1.15354711812287
5400	1.08567001236048	1.13546429483029	1.15354711812287
5500	1.09855538829481	1.13530420760812	1.15354711812287
5600	1.09855538829481	1.13570293557075	1.15377747014661
5700	1.09820342847424	1.13563283379220	1.15377747014661
5800	1.10496210408095	1.13586995471709	1.15317132400236
5900	1.10496210408095	1.13603574256615	1.15297641971614
6000	1.10496210408095	1.13680741460924	1.15552285260556
6100	1.10687880274041	1.13744046474868	1.15552285260556
6200	1.10687880274041	1.13765775226003	1.15552285260556
6300	1.10687880274041	1.13702881961485	1.15580166880027
6400	1.10031066766744	1.13679367829287	1.15580166880027
6500	1.10285332807417	1.13640699800182	1.15337673432647
6600	1.10957465282849	1.13734887708105	1.15545275462458
6700	1.10812186143534	1.13766303401729	1.15313910299383
6800	1.11040374854067	1.13827529422883	1.15580166880027
6900	1.10854750757734	1.13869155017230	1.15496160520239
7000	1.10338328410460	1.13830076582989	1.15656794832140
7100	1.10584185758455	1.13782658484645	1.15555651568183
7200	1.09392514621998	1.13805526667123	1.15555651568183
7300	1.10854750757734	1.13851826685780	1.15634515707693
7400	1.11318165193617	1.13882898215414	1.15634515707693
7500	1.11230070457872	1.13852074344241	1.15712565914908
7600	1.11318165193617	1.13890579045566	1.15449235034422
7700	1.11318165193617	1.13986942129128	1.15630838452068
7800	1.10137861642407	1.13965127349926	1.15563149801128
7900	1.11318165193617	1.13979449415567	1.15563149801128
8000	1.11318165193617	1.13893212487644	1.15563149801128
8100	1.11318165193617	1.13950060386663	1.15546780940935
8200	1.11318165193617	1.13970153255229	1.15662418817946
8300	1.11318165193617	1.13969696106269	1.15552087050285
8400	1.11132917927818	1.13963974534359	1.15599214049127
8500	1.11132917927818	1.13970284824678	1.15616246403303
8600	1.11132917927818	1.13915976278265	1.15777746310718
8700	1.11132917927818	1.13937939560026	1.15777746310718
8800	1.11132917927818	1.13943621799726	1.15795310965058
8900	1.11132917927818	1.14000209693014	1.15755675975697
9000	1.11505833297446	1.14019242735815	1.15901183525799
9100	1.11132917927818	1.14044708170387	1.15901183525799
9200	1.11132917927818	1.14051457990943	1.15704543206436
9300	1.11132917927818	1.14085809856639	1.15704543206436
9400	1.11364845531491	1.14108503517857	1.15704543206436
9500	1.10744804877824	1.14098436448428	1.15633125994193
9600	1.10744804877824	1.14068473788978	1.15665138374102
9700	1.10939497083524	1.14119389191422	1.15725678485082
9800	1.11137380621432	1.14133648845209	1.15725678485082
9900	1.11735738266478	1.14142963669350	1.15730306528139
10000	1.11735738266478	1.14151781214727	1.15756975718251
10100	1.11646795732029	1.14148233415145	1.15756975718251
10200	1.11137380621432	1.14154820642051	1.15723266063860
10300	1.11137380621432	1.14158423502147	1.15757250514293
10400	1.11137380621432	1.14175876201682	1.15882042265251
10500	1.11680277695314	1.14201861269238	1.15899353022280
10600	1.12026797022197	1.14248421025202	1.15873594396183
10700	1.11742752418259	1.14250510188971	1.15882042265251
10800	1.11742752418259	1.14247121456464	1.15850055078026
10900	1.11742752418259	1.14274751781390	1.15833791522366
11000	1.11509560018747	1.14328618586140	1.15882042265251
11100	1.11509560018747	1.14338063150488	1.15882042265251
11200	1.11742752418259	1.14306312047561	1.15882042265251
11300	1.11742752418259	1.14300205844442	1.15882042265251
11400	1.11742752418259	1.14302956600542	1.15882042265251
11500	1.11742752418259	1.14323731813245	1.15833791522366
11600	1.11742752418259	1.14312203675565	1.15873594396183
11700	1.11680660890493	1.14311095483656	1.15938381844305
11800	1.11742752418259	1.14393617972372	1.16068649854952
11900	1.12204805801528	1.14395051342619	1.16068649854952
12000	1.12204805801528	1.14394989603200	1.16068649854952
12100	1.12204805801528	1.14428739296118	1.16068649854952
12200	1.11509560018747	1.14388036677765	1.16068649854952
12300	1.12204805801528	1.14381467750000	1.16068649854952
12400	1.12204805801528	1.14401789458537	1.15938381844305
12500	1.12204805801528	1.14389127015714	1.16068649854952
12600	1.12204805801528	1.14386573848211	1.16142843323477
12700	1.12204805801528	1.14386216899411	1.16142843323477
12800	1.12204805801528	1.14392207943155	1.16063063613786
12900	1.12204805801528	1.14394275531034	1.16142843323477
13000	1.12596513044893	1.14396826143222	1.16063063613786
13100	1.12683883286892	1.14393901336777	1.16142843323477
13200	1.12636448474121	1.14397645500179	1.16142843323477
13300	1.12345512552073	1.14361549503436	1.16142843323477
13400	1.12282075995082	1.14398426257171	1.16142843323477
13500	1.12829049869300	1.14422165542488	1.15833791522366
13600	1.12128624820143	1.14398228393389	1.16142843323477
13700	1.12702999764631	1.14381885809335	1.16142843323477
13800	1.12678058392502	1.14390837909460	1.16142843323477
13900	1.12636448474121	1.14412094778092	1.16142843323477
14000	1.12636448474121	1.14411432293815	1.15959827011919
14100	1.12085742242921	1.14419328773266	1.16118092575806
14200	1.11975792140227	1.14412374790641	1.15959827011919
14300	1.12678058392502	1.14435961609868	1.15965268826171
14400	1.12678058392502	1.14469399615257	1.16118092575806
14500	1.12678058392502	1.14477103849577	1.16142843323477
14600	1.12564182078005	1.14456202339431	1.15959827011919
14700	1.12564182078005	1.14471324269754	1.16142843323477
14800	1.12564182078005	1.14502784610878	1.15885253183397
14900	1.12564182078005	1.14533518915377	1.15884891959536
15000	1.12564182078005	1.14527747586718	1.16030197575855
15100	1.12183780452437	1.14549414126954	1.15885253183397
15200	1.12678058392502	1.14549520718296	1.15884891959536
15300	1.12678058392502	1.14564717991231	1.15943746038151
15400	1.12678058392502	1.14588662813780	1.15943746038151
15500	1.12678058392502	1.14585627392560	1.15884891959536
15600	1.12678058392502	1.14596519426101	1.15943746038151
15700	1.12678058392502	1.14600603166526	1.15943746038151
15800	1.12678058392502	1.14568347796582	1.16005644206819
15900	1.12678058392502	1.14579963989212	1.15936142734451
16000	1.12678058392502	1.14606862900368	1.15936142734451
16100	1.12678058392502	1.14608445254323	1.15936142734451
16200	1.12678058392502	1.14618255235118	1.15884891959536
16300	1.12678058392502	1.14625206429704	1.15884891959536
16400	1.12678058392502	1.14607004193938	1.15884891959536
16500	1.12527587541718	1.14576333966565	1.15884891959536
16600	1.12527587541718	1.14556194207065	1.15770432452448
16700	1.12527587541718	1.14583180144442	1.15884891959536
16800	1.12527587541718	1.14585266434549	1.15884891959536
16900	1.12527587541718	1.14556746926131	1.15770432452448
17000	1.12527587541718	1.14572165550995	1.15770432452448
17100	1.12527587541718	1.14589482699857	1.15770432452448
17200	1.12527587541718	1.14582326883434	1.15770432452448
17300	1.12527587541718	1.14608801750761	1.15770432452448
17400	1.12527587541718	1.14608909287149	1.15770432452448
17500	1.12527587541718	1.14614618931461	1.15770432452448
17600	1.12527587541718	1.14634939706347	1.15746448717521
17700	1.12527587541718	1.14643130899258	1.15746448717521
17800	1.12527587541718	1.14658634297054	1.15746448717521
17900	1.12527587541718	1.14632589905274	1.15746448717521
18000	1.12527587541718	1.14642104190126	1.15746448717521
18100	1.12527587541718	1.14648346189764	1.15746448717521
18200	1.12527587541718	1.14657283569969	1.15721338742209
18300	1.12527587541718	1.14648936381534	1.15721338742209
18400	1.12527587541718	1.14658386403672	1.15721338742209
18500	1.12527587541718	1.14691104401904	1.15721338742209
18600	1.12527587541718	1.14696327316870	1.15721338742209
18700	1.12527587541718	1.14652735257007	1.15721338742209
18800	1.12527587541718	1.14664552881254	1.15721338742209
18900	1.12527587541718	1.14689051268781	1.15752609626120
19000	1.12527587541718	1.14685831660308	1.15721338742209
19100	1.12527587541718	1.14678967260703	1.15721338742209
19200	1.12527587541718	1.14684546344915	1.15721338742209
19300	1.13135855328507	1.14676673159285	1.15721338742209
19400	1.13135855328507	1.14681136691190	1.15936142734451
19500	1.13135855328507	1.14674883740451	1.15936142734451
19600	1.13135855328507	1.14699909354525	1.15936142734451
19700	1.13135855328507	1.14682264389633	1.15860147950894
19800	1.13135855328507	1.14683726296713	1.15860147950894
19900	1.13135855328507	1.14676273495409	1.15860147950894
20000	1.13135855328507	1.14663430759293	1.15860147950894
20100	1.13135855328507	1.14657458425324	1.15936142734451
20200	1.13135855328507	1.14679471208796	1.15936142734451
20300	1.13087627772848	1.14668000400424	1.15936142734451
20400	1.13087627772848	1.14699242949617	1.15860147950894
20500	1.13087627772848	1.14705714889438	1.15860147950894
20600	1.13087627772848	1.14685144135188	1.15860147950894
20700	1.13135855328507	1.14691831480079	1.15860147950894
20800	1.13087627772848	1.14720179585551	1.15860147950894
20900	1.13087627772848	1.14714638590946	1.15860147950894
21000	1.13135855328507	1.14725837743821	1.15860147950894
21100	1.13135855328507	1.14734528045712	1.15860147950894
21200	1.13135855328507	1.14728518081865	1.15860147950894
21300	1.13135855328507	1.14744973074336	1.15860147950894
21400	1.13135855328507	1.14722727318078	1.15860147950894
21500	1.13135855328507	1.14738133249310	1.15860147950894
21600	1.13135855328507	1.14704826064126	1.15860147950894
21700	1.13135855328507	1.14723672512126	1.15860147950894
21800	1.13135855328507	1.14728767449303	1.15880541446336
21900	1.13313689311612	1.14749344958162	1.15880541446336
22000	1.13313689311612	1.14745183089595	1.15880541446336
22100	1.13313689311612	1.14729447961983	1.15880541446336
22200	1.13313689311612	1.14743306595378	1.15880541446336
22300	1.13135855328507	1.14750294532435	1.15833302711044
22400	1.13280147640368	1.14758872673582	1.15833302711044
22500	1.13280147640368	1.14773551662105	1.15833302711044
22600	1.13280147640368	1.14746052152431	1.15833302711044
22700	1.13313689311612	1.14752214495591	1.15811918393087
22800	1.13313689311612	1.14752217563274	1.15811918393087
22900	1.13313689311612	1.14759989371061	1.15721338742209
23000	1.13313689311612	1.14748643375095	1.15881721998709
23100	1.13313689311612	1.14740773863045	1.15811918393087
23200	1.13313689311612	1.14745098367734	1.15811918393087
23300	1.13313689311612	1.14758190251448	1.15811918393087
23400	1.13313689311612	1.14769581359723	1.15811918393087
23500	1.13313689311612	1.14744358520547	1.15811918393087
23600	1.13313689311612	1.14788276617845	1.15811918393087
23700	1.13313689311612	1.14794728060827	1.15811918393087
23800	1.13313689311612	1.14821597690617	1.15811918393087
23900	1.13313689311612	1.14813967389366	1.15811918393087
24000	1.13313689311612	1.14822150712290	1.15811918393087
24100	1.13376762938181	1.14822968090904	1.15811918393087
24200	1.13439491994621	1.14817059254870	1.15811918393087
24300	1.13439491994621	1.14833732397109	1.15811918393087
24400	1.13439491994621	1.14833399309143	1.15811918393087
24500	1.13439491994621	1.14820415772646	1.15811918393087
24600	1.13439491994621	1.14835957873166	1.15811918393087
24700	1.13157448092303	1.14825591873354	1.15811918393087
24800	1.13157448092303	1.14833359474988	1.15811918393087
24900	1.13157448092303	1.14820208618908	1.15811918393087
25000	1.13439491994621	1.14824536278909	1.15811918393087
25100	1.13439491994621	1.14844257026996	1.15811918393087
25200	1.13402066181819	1.14836244822934	1.15860147950894
25300	1.13402066181819	1.14841317273703	1.15860147950894
25400	1.13402066181819	1.14843599164417	1.15833302711044
25500	1.13439491994621	1.14838708166161	1.15833302711044
25600	1.13439491994621	1.14850728204596	1.15833302711044
25700	1.13439491994621	1.14830070055601	1.15833302711044
25800	1.13160128526344	1.14845832587613	1.15833302711044
25900	1.13160128526344	1.14838707183009	1.15833302711044
26000	1.13160128526344	1.14855806346663	1.15860147950894
26100	1.13439491994621	1.14854419163715	1.15860147950894
26200	1.13439491994621	1.14856182675672	1.15833302711044
26300	1.13439491994621	1.14862243335887	1.15833302711044
26400	1.13439491994621	1.14901459785859	1.15833302711044
26500	1.13439491994621	1.14871069604125	1.15833302711044
26600	1.13439491994621	1.14879230596960	1.15860147950894
26700	1.13439491994621	1.14896920129049	1.15860147950894
26800	1.13439491994621	1.14888252787683	1.15860147950894
26900	1.13439491994621	1.14887138212682	1.15860147950894
27000	1.13439491994621	1.14878826105947	1.15860147950894
27100	1.13439491994621	1.14869020563224	1.15860147950894
27200	1.13439491994621	1.14872746423095	1.15860147950894
27300	1.13528789579974	1.14870384403344	1.15860147950894
27400	1.13528789579974	1.14867832762802	1.15860147950894
27500	1.13528789579974	1.14856128443429	1.15860147950894
27600	1.13528789579974	1.14856672390603	1.15860147950894
27700	1.13528789579974	1.14848770050447	1.15860147950894
27800	1.13528789579974	1.14849445046441	1.15860147950894
27900	1.13528789579974	1.14842865144326	1.15860147950894
28000	1.13528789579974	1.14857076062823	1.15860147950894
28100	1.13528789579974	1.14867643836807	1.15833302711044
28200	1.13528789579974	1.14868281707827	1.15833302711044
28300	1.13528789579974	1.14860785791898	1.15833302711044
28400	1.13528789579974	1.14853312169796	1.15833302711044
28500	1.13528789579974	1.14866310977526	1.15833302711044
28600	1.13528789579974	1.14855747000702	1.15846312406846
28700	1.13476950897680	1.14844464786945	1.15846312406846
28800	1.13476950897680	1.14869487082613	1.15833302711044
28900	1.13476950897680	1.14869212280583	1.15833302711044
29000	1.13663098053261	1.14886461788541	1.15833302711044
29100	1.13439491994621	1.14880937995241	1.15833302711044
29200	1.13663098053261	1.14866161577446	1.15833302711044
29300	1.13157448092303	1.14862836254560	1.15846312406846
29400	1.13157448092303	1.14857967153428	1.15846312406846
29500	1.13157448092303	1.14872388656540	1.15846312406846
29600	1.13157448092303	1.14850028660287	1.15846312406846
29700	1.13663098053261	1.14866775511731	1.15846312406846
29800	1.13663098053261	1.14870517001315	1.15846312406846
29900	1.13624250774651	1.14872746617414	1.15846312406846
30000	1.13624250774651	1.14884559393406	1.15846312406846
30100	1.13624250774651	1.14883812756886	1.15846312406846
30200	1.13624250774651	1.14882571902004	1.15846312406846
30300	1.13476950897680	1.14880581282847	1.15846312406846
30400	1.13476950897680	1.14875762821814	1.15846312406846
30500	1.13391655982430	1.14882855600225	1.15846312406846
30600	1.13391655982430	1.14887502063870	1.15846312406846
30700	1.13391655982430	1.14894995610562	1.15846312406846
30800	1.13476950897680	1.14923945544598	1.15833302711044
30900	1.13476950897680	1.14915209066390	1.15833302711044
31000	1.13476950897680	1.14918020167489	1.15833302711044
31100	1.13476950897680	1.14926643207166	1.15833302711044
31200	1.13391655982430	1.14922886218770	1.15833302711044
31300	1.13391655982430	1.14928113295631	1.15833302711044
31400	1.13476950897680	1.14931753301887	1.15833302711044
31500	1.13476950897680	1.14930431054302	1.15833302711044
31600	1.13391655982430	1.14945980741678	1.15833302711044
31700	1.13391655982430	1.14920441786889	1.15846312406846
31800	1.13391655982430	1.14920596729813	1.15846312406846
31900	1.13391655982430	1.14922731750632	1.15846312406846
32000	1.13391655982430	1.14916786334348	1.15846312406846
32100	1.13391655982430	1.14933487503202	1.15833302711044
32200	1.13391655982430	1.14942418052467	1.15833302711044
32300	1.13602509070591	1.14948277530407	1.15833302711044
32400	1.13526634621656	1.14942337281836	1.15833302711044
32500	1.13602509070591	1.14948719997274	1.15833302711044
32600	1.13391655982430	1.14936266045494	1.15833302711044
32700	1.13391655982430	1.14945567218647	1.15833302711044
32800	1.13391655982430	1.14937470431843	1.15833302711044
32900	1.13391655982430	1.14946441175787	1.15833302711044
33000	1.13375196708671	1.14948596771612	1.15833302711044
33100	1.13375196708671	1.14950678845848	1.15833302711044
33200	1.13375196708671	1.14957809824433	1.15833302711044
33300	1.13375196708671	1.14949326264414	1.15833302711044
33400	1.13375196708671	1.14960199862441	1.15833302711044
33500	1.13375196708671	1.14958156182091	1.15833302711044
33600	1.13375196708671	1.14969377977575	1.15833302711044
33700	1.13391655982430	1.14982219404474	1.15833302711044
33800	1.13391655982430	1.14986939703626	1.15833302711044
33900	1.13391655982430	1.14970164746761	1.15833302711044
34000	1.13476950897680	1.14960193059292	1.15833302711044
34100	1.13476950897680	1.14973864146754	1.15936165620436
34200	1.13391655982430	1.14984156446879	1.15936165620436
34300	1.13008800737186	1.14967778825344	1.15936165620436
34400	1.12835668667763	1.14963627229934	1.15833302711044
34500	1.12835668667763	1.14969325104271	1.15936165620436
34600	1.12835668667763	1.14943743175418	1.15833302711044
34700	1.12835668667763	1.14956460743314	1.15833302711044
34800	1.12835668667763	1.14953519703416	1.15833302711044
34900	1.12835668667763	1.14960183151287	1.15860147950894
35000	1.12835668667763	1.14960784782015	1.15860147950894
35100	1.12835668667763	1.14963418337537	1.15860147950894
35200	1.12835668667763	1.14965032200731	1.15860147950894
35300	1.12835668667763	1.14979280658477	1.15860147950894
35400	1.12835668667763	1.14984906784851	1.15860147950894
35500	1.12835668667763	1.14978973082095	1.15860147950894
35600	1.12835668667763	1.14984945768876	1.15860147950894
35700	1.12835668667763	1.14985087913995	1.15833302711044
35800	1.12835668667763	1.14985517264604	1.15833302711044
35900	1.12835668667763	1.14981968174183	1.15833302711044
36000	1.12835668667763	1.14983334307767	1.15833302711044
36100	1.12835668667763	1.14979700910084	1.15833302711044
36200	1.12835668667763	1.14978091744075	1.15833302711044
36300	1.12835668667763	1.14987582277205	1.15833302711044
36400	1.12835668667763	1.14972296052854	1.15833302711044
36500	1.12835668667763	1.14976492014268	1.15833302711044
36600	1.12835668667763	1.14961858580456	1.15833302711044
36700	1.12835668667763	1.14971120085433	1.15833302711044
36800	1.12835668667763	1.14979020517266	1.15833302711044
36900	1.12835668667763	1.14978376739341	1.15833302711044
37000	1.12835668667763	1.14977657344093	1.15833302711044
37100	1.12835668667763	1.14982673678819	1.15833302711044
37200	1.12835668667763	1.14981631906219	1.15880577736158
37300	1.12835668667763	1.14986863729324	1.15880577736158
37400	1.12835668667763	1.14972050263746	1.15880577736158
37500	1.12835668667763	1.14965299986141	1.15880577736158
37600	1.12835668667763	1.14971529972368	1.15880577736158
37700	1.13391655982430	1.14976101071989	1.15880577736158
37800	1.13391655982430	1.14986522954874	1.15880577736158
37900	1.13569777761670	1.14979084725850	1.15880577736158
38000	1.13569777761670	1.14977988265853	1.15833302711044
38100	1.13569777761670	1.14988467861034	1.15833302711044
38200	1.12835668667763	1.14973397181493	1.15833302711044
38300	1.12835668667763	1.14976183548265	1.15833302711044
38400	1.12835668667763	1.14968752689092	1.15833302711044
38500	1.13569777761670	1.14978042593193	1.15833302711044
38600	1.13569777761670	1.14979348926808	1.15880577736158
38700	1.13574197123047	1.14981163138988	1.15936165620436
38800	1.13569777761670	1.14976556913133	1.15936165620436
38900	1.12835668667763	1.14970152162770	1.15936165620436
39000	1.13008800737186	1.14981873351093	1.15833302711044
39100	1.12835668667763	1.14986544039353	1.15833302711044
39200	1.12835668667763	1.14983282155879	1.15833302711044
39300	1.12835668667763	1.14988368216703	1.15880577736158
39400	1.12835668667763	1.14990532451058	1.15880577736158
39500	1.12835668667763	1.14988248347506	1.15880577736158
39600	1.12835668667763	1.14983500476212	1.15880577736158
39700	1.13391655982430	1.14992359330834	1.15880577736158
39800	1.13391655982430	1.14995803360297	1.15880577736158
39900	1.12835668667763	1.14986057347443	1.15880577736158
40000	1.12835668667763	1.14983170849906	1.15880577736158
40100	1.12835668667763	1.14990837882716	1.15880577736158
40200	1.12835668667763	1.15006504921864	1.15880577736158
40300	1.12835668667763	1.15005349601578	1.15833302711044
40400	1.12981827535496	1.15008052053593	1.15833302711044
40500	1.12981827535496	1.14996342102448	1.15833302711044
40600	1.12835668667763	1.15010389820943	1.15880577736158
40700	1.12835668667763	1.15004772969414	1.15833302711044
40800	1.12835668667763	1.15007712291758	1.15833302711044
40900	1.12835668667763	1.15003601115625	1.15833302711044
41000	1.12835668667763	1.14996051108623	1.15833302711044
41100	1.12835668667763	1.15008833312124	1.15833302711044
41200	1.12835668667763	1.15008129675493	1.15833302711044
41300	1.12835668667763	1.15006676249620	1.15833302711044
41400	1.12835668667763	1.15015143191613	1.15936165620436
41500	1.12835668667763	1.15013594018411	1.15833302711044
41600	1.12835668667763	1.15015566909463	1.15936165620436
41700	1.12835668667763	1.15017729867487	1.15936165620436
41800	1.12835668667763	1.15007621254425	1.15936165620436
41900	1.12835668667763	1.15002794077319	1.15936165620436
42000	1.12835668667763	1.15006161671042	1.15936165620436
42100	1.12835668667763	1.15021494412163	1.15936165620436
42200	1.12835668667763	1.15015420350998	1.15936165620436
42300	1.12835668667763	1.15027082021103	1.15936165620436
42400	1.12835668667763	1.15017623148509	1.15936165620436
42500	1.12835668667763	1.15024453235629	1.15936165620436
42600	1.12835668667763	1.15025857286268	1.15936165620436
42700	1.12835668667763	1.15031935301238	1.15936165620436
42800	1.12835668667763	1.15021596000929	1.15936165620436
42900	1.12835668667763	1.15027464409330	1.15936165620436
43000	1.12835668667763	1.15033415797806	1.15936165620436
43100	1.13188841509913	1.15037512384529	1.15936165620436
43200	1.13188841509913	1.15027348843173	1.15936165620436
43300	1.13188841509913	1.15032726189616	1.15936165620436
43400	1.13188841509913	1.15037840337091	1.15936165620436
43500	1.13188841509913	1.15026433041864	1.15936165620436
43600	1.13188841509913	1.15019678530444	1.15936165620436
43700	1.13188841509913	1.15023703329502	1.15936165620436
43800	1.13188841509913	1.15029973204224	1.15936165620436
43900	1.13188841509913	1.15019497292201	1.15936165620436
44000	1.13188841509913	1.15019992276045	1.15936165620436
44100	1.13188841509913	1.15016992413735	1.15936165620436
44200	1.13188841509913	1.15029228397505	1.15936165620436
44300	1.13188841509913	1.15027240037401	1.15936165620436
44400	1.13188841509913	1.15032839776636	1.15936165620436
44500	1.13188841509913	1.15039230475013	1.15936165620436
44600	1.13188841509913	1.15039189632797	1.15936165620436
44700	1.13188841509913	1.15038304070591	1.15936165620436
44800	1.13188841509913	1.15028144014631	1.15936165620436
44900	1.13188841509913	1.15031924569579	1.15936165620436
45000	1.13188841509913	1.15037113705060	1.15936165620436
45100	1.13188841509913	1.15031882811135	1.15936165620436
45200	1.13188841509913	1.15030398923515	1.15936165620436
45300	1.13353529616539	1.15025944562346	1.15936165620436
45400	1.13353529616539	1.15027340641985	1.15936165620436
45500	1.13353529616539	1.15029407586069	1.15936165620436
45600	1.13479463213859	1.15038691713261	1.15936165620436
45700	1.13479463213859	1.15028642020429	1.15936165620436
45800	1.13479463213859	1.15022514055316	1.15936165620436
45900	1.13479463213859	1.15034116925934	1.15936165620436
46000	1.13479463213859	1.15035474321169	1.15936165620436
46100	1.13479463213859	1.15037119453995	1.15936165620436
46200	1.13655847099785	1.15046514574377	1.15936165620436
46300	1.13655847099785	1.15047068622171	1.15936165620436
46400	1.13655847099785	1.15045805624768	1.15936165620436
46500	1.13655847099785	1.15042715192398	1.15936165620436
46600	1.13655847099785	1.15030952734528	1.15936165620436
46700	1.13655847099785	1.15029691969610	1.15936165620436
46800	1.13655847099785	1.15031559860402	1.15936165620436
46900	1.13655847099785	1.15030334141666	1.15936165620436
47000	1.13655847099785	1.15033205486566	1.15936165620436
47100	1.13655847099785	1.15034366240502	1.15936165620436
47200	1.13655847099785	1.15034942163611	1.15936165620436
47300	1.13655847099785	1.15032075609789	1.15936165620436
47400	1.13655847099785	1.15035585274079	1.15936165620436
47500	1.13655847099785	1.15036394213371	1.15936165620436
47600	1.13655847099785	1.15029260051451	1.15936165620436
47700	1.13655847099785	1.15043292190325	1.15936165620436
47800	1.13655847099785	1.15035838086969	1.15936165620436
47900	1.13655847099785	1.15038678702674	1.15936165620436
48000	1.13655847099785	1.15037465330870	1.15936165620436
48100	1.13655847099785	1.15043963376079	1.15936165620436
48200	1.13655847099785	1.15046725169085	1.15936165620436
48300	1.13655847099785	1.15049786602036	1.15936165620436
48400	1.13479463213859	1.15043105691539	1.15936165620436
48500	1.13479463213859	1.15054842355305	1.15936165620436
48600	1.13479463213859	1.15048155468205	1.15936165620436
48700	1.13655847099785	1.15053063353265	1.15936165620436
48800	1.13479463213859	1.15039680636634	1.15936165620436
48900	1.13479463213859	1.15035924471740	1.15936165620436
49000	1.13479463213859	1.15040812251004	1.15936165620436
49100	1.13479463213859	1.15050036547807	1.15936165620436
49200	1.13479463213859	1.15043976119249	1.15936165620436
49300	1.13479463213859	1.15041335523625	1.15936165620436
49400	1.13479463213859	1.15054371141634	1.15936165620436
49500	1.13479463213859	1.15049287503471	1.15936165620436
49600	1.13479463213859	1.15049173227708	1.15936165620436
49700	1.13479463213859	1.15039866140309	1.15936165620436
49800	1.13655847099785	1.15051156009783	1.15936165620436
49900	1.13655847099785	1.15047250784505	1.15936165620436
50000	1.13655847099785	1.15055557087817	1.15936165620436
50100	1.13655847099785	1.15048409671477	1.15936165620436
50200	1.13655847099785	1.15051209707557	1.15936165620436
50300	1.13655847099785	1.15052949093469	1.15936165620436
50400	1.13655847099785	1.15053619805631	1.15936165620436
50500	1.13655847099785	1.15055108174272	1.15936165620436
50600	1.13479463213859	1.15059106713462	1.15936165620436
50700	1.13479463213859	1.15058046683163	1.15936165620436
50800	1.13242137592367	1.15056013384668	1.15936165620436
50900	1.13242137592367	1.15056824997573	1.15936165620436
51000	1.13242137592367	1.15061157458747	1.15936165620436
51100	1.13242137592367	1.15048851464810	1.15975676778351
51200	1.13242137592367	1.15042609038321	1.15936165620436
51300	1.13242137592367	1.15053704839108	1.16091939283973
51400	1.13242137592367	1.15052471078203	1.15975676778351
51500	1.13242137592367	1.15045983286079	1.15975676778351
51600	1.13242137592367	1.15045097879225	1.15936165620436
51700	1.13242137592367	1.15053399174471	1.16028089566323
51800	1.13242137592367	1.15045049843133	1.16028089566323
51900	1.13242137592367	1.15040101339437	1.15936165620436
52000	1.13242137592367	1.15041262750407	1.15936165620436
52100	1.13242137592367	1.15047953066150	1.15936165620436
52200	1.13242137592367	1.15048680012442	1.15936165620436
52300	1.13242137592367	1.15043473453421	1.15936165620436
52400	1.13242137592367	1.15041206761000	1.15936165620436
52500	1.13242137592367	1.15042812927233	1.15936165620436
52600	1.13242137592367	1.15040406481948	1.15936165620436
52700	1.13242137592367	1.15037229503074	1.15936165620436
52800	1.13242137592367	1.15037110745145	1.15936165620436
52900	1.13242137592367	1.15039708710245	1.15936165620436
53000	1.13242137592367	1.15044013265950	1.15936165620436
53100	1.13242137592367	1.15042958925447	1.15936165620436
53200	1.13242137592367	1.15046002509580	1.15936165620436
53300	1.13242137592367	1.15043918506836	1.15898805363465
53400	1.13242137592367	1.15056565916031	1.15936165620436
53500	1.13242137592367	1.15049988968511	1.15936165620436
53600	1.13242137592367	1.15058327545964	1.15936165620436
53700	1.13242137592367	1.15047697998189	1.15936165620436
53800	1.13242137592367	1.15045927306687	1.15936165620436
53900	1.13242137592367	1.15052768582488	1.15936165620436
54000	1.13242137592367	1.15060944353808	1.15936165620436
54100	1.13242137592367	1.15051901377964	1.15936165620436
54200	1.13242137592367	1.15056981084113	1.15936165620436
54300	1.13242137592367	1.15058876900779	1.15936165620436
54400	1.13242137592367	1.15060534267131	1.15936165620436
54500	1.13242137592367	1.15059134858527	1.15936165620436
54600	1.13242137592367	1.15057849895859	1.15936165620436
54700	1.13242137592367	1.15048883581920	1.15936165620436
54800	1.13242137592367	1.15050089040810	1.15936165620436
54900	1.13242137592367	1.15051598947519	1.15936165620436
55000	1.13242137592367	1.15054085540449	1.15936165620436
55100	1.13242137592367	1.15053202995694	1.15936165620436
55200	1.13242137592367	1.15049858522963	1.15936165620436
55300	1.13242137592367	1.15044912794956	1.15936165620436
55400	1.13242137592367	1.15051679552373	1.15936165620436
55500	1.13242137592367	1.15054617712778	1.15936165620436
55600	1.13242137592367	1.15050369168795	1.15936165620436
55700	1.13242137592367	1.15055854269166	1.15936165620436
55800	1.13242137592367	1.15054282007333	1.15936165620436
55900	1.13242137592367	1.15053942396625	1.15936165620436
56000	1.13242137592367	1.15049893307220	1.15936165620436
56100	1.13242137592367	1.15057398699064	1.15936165620436
56200	1.13242137592367	1.15057656656811	1.15936165620436
56300	1.13242137592367	1.15056659414475	1.15936165620436
56400	1.13242137592367	1.15056897705587	1.15936165620436
56500	1.13242137592367	1.15056598299193	1.15936165620436
56600	1.13242137592367	1.15049990401550	1.15936165620436
56700	1.13242137592367	1.15044128184296	1.15936165620436
56800	1.13242137592367	1.15050425048667	1.15936165620436
56900	1.13242137592367	1.15053442200764	1.15936165620436
57000	1.13242137592367	1.15050224223269	1.15936165620436
57100	1.13242137592367	1.15059379275824	1.15936165620436
57200	1.13242137592367	1.15050499906473	1.15936165620436
57300	1.13242137592367	1.15054699348130	1.15936165620436
57400	1.13242137592367	1.15063747528603	1.15936165620436
57500	1.13242137592367	1.15063747528603	1.15936165620436
57600	1.13242137592367	1.15056257175229	1.15936165620436
57700	1.13242137592367	1.15057175700525	1.15936165620436
57800	1.13242137592367	1.15065882224969	1.15936165620436
57900	1.13242137592367	1.15071744442223	1.15936165620436
58000	1.13242137592367	1.15074865282025	1.15936165620436
58100	1.13242137592367	1.15071072008853	1.15936165620436
58200	1.13242137592367	1.15071514997470	1.15936165620436
58300	1.13242137592367	1.15064550667085	1.15936165620436
58400	1.13242137592367	1.15060259679195	1.15936165620436
58500	1.13242137592367	1.15067523376866	1.15936165620436
58600	1.13242137592367	1.15061661159612	1.15936165620436
58700	1.13242137592367	1.15061759415416	1.15936165620436
58800	1.13242137592367	1.15052934764728	1.15936165620436
58900	1.13242137592367	1.15075671232972	1.15936165620436
59000	1.13242137592367	1.15068616867751	1.15936165620436
59100	1.13242137592367	1.15060292198586	1.15936165620436
59200	1.13242137592367	1.15069923153344	1.15936165620436
59300	1.13242137592367	1.15065961346129	1.15936165620436
59400	1.13242137592367	1.15056230648870	1.15936165620436
59500	1.13242137592367	1.15057494930071	1.15936165620436
59600	1.13242137592367	1.15069367119055	1.15936165620436
59700	1.13242137592367	1.15056179416427	1.15898805363465
59800	1.13242137592367	1.15052442181877	1.15898805363465
59900	1.13242137592367	1.15063294936116	1.15898805363465
60000	1.13242137592367	1.15059805506241	1.15898805363465
60100	1.13242137592367	1.15058865463859	1.15898805363465
60200	1.13242137592367	1.15052231148056	1.15898805363465
60300	1.13242137592367	1.15060531221437	1.15898805363465
60400	1.13242137592367	1.15071954846047	1.15898805363465
60500	1.13242137592367	1.15072233000080	1.15898805363465
60600	1.13242137592367	1.15070129595697	1.15898805363465
60700	1.13242137592367	1.15071129043061	1.15898805363465
60800	1.13242137592367	1.15067696884009	1.15898805363465
60900	1.13242137592367	1.15076671159775	1.15898805363465
61000	1.13242137592367	1.15065907629323	1.15898805363465
61100	1.13242137592367	1.15074115768678	1.15898805363465
61200	1.13242137592367	1.15067649490770	1.15898805363465
61300	1.13242137592367	1.15072909492270	1.15898805363465
61400	1.13242137592367	1.15070657776478	1.15898805363465
61500	1.13242137592367	1.15073239126132	1.15898805363465
61600	1.13242137592367	1.15074789149820	1.15898805363465
61700	1.13242137592367	1.15062230676946	1.15898805363465
61800	1.13242137592367	1.15070548073846	1.15898805363465
61900	1.13242137592367	1.15076908946709	1.15898805363465
62000	1.13242137592367	1.15078894092412	1.15898805363465
62100	1.13242137592367	1.15080158373614	1.15898805363465
62200	1.13242137592367	1.15072500224949	1.15898805363465
62300	1.13242137592367	1.15068475889278	1.15898805363465
62400	1.13242137592367	1.15063248704142	1.15898805363465
62500	1.13242137592367	1.15061164529178	1.15898805363465
62600	1.13242137592367	1.15061607906698	1.15898805363465
62700	1.13242137592367	1.15064625058795	1.15898805363465
62800	1.13242137592367	1.15063814525567	1.15898805363465
62900	1.13242137592367	1.15063734380163	1.15936165620436
63000	1.13242137592367	1.15062361621908	1.15936165620436
63100	1.13242137592367	1.15062379568889	1.15936165620436
63200	1.13242137592367	1.15064375042251	1.15936165620436
63300	1.13242137592367	1.15059701300072	1.15898805363465
63400	1.13242137592367	1.15065876046141	1.15898805363465
63500	1.13242137592367	1.15060733984772	1.15898805363465
63600	1.13242137592367	1.15068297471440	1.15898805363465
63700	1.13242137592367	1.15071205369485	1.15898805363465
63800	1.13242137592367	1.15061424812065	1.15898805363465
63900	1.13242137592367	1.15061020020197	1.15898805363465
64000	1.13242137592367	1.15058622616709	1.15898805363465
64100	1.13242137592367	1.15067500265208	1.15898805363465
64200	1.13242137592367	1.15069376971111	1.15898805363465
64300	1.13242137592367	1.15076131524664	1.15898805363465
64400	1.13242137592367	1.15076910356186	1.15898805363465
64500	1.13242137592367	1.15075027323563	1.15898805363465
64600	1.13242137592367	1.15075027323563	1.15898805363465
64700	1.13242137592367	1.15078619447923	1.15898805363465
64800	1.13242137592367	1.15080601845294	1.15898805363465
64900	1.13242137592367	1.15071184808231	1.15898805363465
65000	1.13242137592367	1.15070012251506	1.15898805363465
65100	1.13242137592367	1.15071155102385	1.15898805363465
65200	1.13242137592367	1.15068137950288	1.15898805363465
65300	1.13242137592367	1.15073208198625	1.15898805363465
65400	1.13242137592367	1.15081629594525	1.15898805363465
65500	1.13242137592367	1.15078510454060	1.15898805363465
65600	1.13606542914924	1.15085941284237	1.15898805363465
65700	1.13606542914924	1.15081737503567	1.15936165620436
65800	1.13606542914924	1.15080167878512	1.15936165620436
65900	1.13242137592367	1.15075856219598	1.15936165620436
66000	1.13242137592367	1.15075856219598	1.15936165620436
66100	1.13242137592367	1.15075482617028	1.15898805363465
66200	1.13242137592367	1.15077662162798	1.15936165620436
66300	1.13242137592367	1.15085709373716	1.15936165620436
66400	1.13242137592367	1.15085709373716	1.15936165620436
66500	1.13242137592367	1.15085709373716	1.15936165620436
66600	1.13242137592367	1.15085709373716	1.15936165620436
66700	1.13242137592367	1.15085905764588	1.15936165620436
66800	1.13242137592367	1.15088082133661	1.15936165620436
66900	1.13242137592367	1.15088454604816	1.15936165620436
67000	1.13242137592367	1.15090724585105	1.15936165620436
67100	1.13242137592367	1.15086868628454	1.15936165620436
67200	1.13242137592367	1.15086515573780	1.15936165620436
67300	1.13242137592367	1.15092342384284	1.15936165620436
67400	1.13242137592367	1.15092342384284	1.15936165620436
67500	1.13242137592367	1.15089294569113	1.15936165620436
67600	1.13242137592367	1.15089294569113	1.15936165620436
67700	1.13242137592367	1.15089478431382	1.15936165620436
67800	1.13242137592367	1.15090373492334	1.15936165620436
67900	1.13242137592367	1.15090373492334	1.15936165620436
68000	1.13242137592367	1.15091160061156	1.15936165620436
68100	1.13242137592367	1.15089222195876	1.15936165620436
68200	1.13242137592367	1.15087096493193	1.15936165620436
68300	1.13242137592367	1.15088196252673	1.15936165620436
68400	1.13242137592367	1.15086445020122	1.15936165620436
68500	1.13242137592367	1.15085876158096	1.15936165620436
68600	1.13242137592367	1.15085602300568	1.15936165620436
68700	1.13242137592367	1.15092412725837	1.15936165620436
68800	1.13242137592367	1.15089043470765	1.15936165620436
68900	1.13242137592367	1.15088023767186	1.15936165620436
69000	1.13242137592367	1.15085168180512	1.15936165620436
69100	1.13242137592367	1.15085750332477	1.15936165620436
69200	1.13242137592367	1.15089396525440	1.15936165620436
69300	1.13242137592367	1.15084583548689	1.15936165620436
69400	1.13242137592367	1.15082586100171	1.15936165620436
69500	1.13242137592367	1.15085588767054	1.15936165620436
69600	1.13242137592367	1.15094793391035	1.15936165620436
69700	1.13242137592367	1.15094793391035	1.15936165620436
69800	1.13242137592367	1.15095898440635	1.15936165620436
69900	1.13242137592367	1.15095898440635	1.15936165620436
70000	1.13242137592367	1.15083766554837	1.15936165620436
70100	1.13242137592367	1.15088775987311	1.15936165620436
70200	1.13242137592367	1.15087756283732	1.15936165620436
70300	1.13242137592367	1.15085747798998	1.15936165620436
70400	1.13242137592367	1.15085747798998	1.15936165620436
70500	1.13242137592367	1.15083325018394	1.15936165620436
70600	1.13242137592367	1.15082951415824	1.15898805363465
70700	1.13242137592367	1.15082101885433	1.15898805363465
70800	1.13242137592367	1.15082475488002	1.15936165620436
70900	1.13242137592367	1.15088710315013	1.15936165620436
71000	1.13242137592367	1.15091977083513	1.15936165620436
71100	1.13242137592367	1.15086071532163	1.15936165620436
71200	1.13242137592367	1.15086071532163	1.15936165620436
71300	1.13242137592367	1.15087303308545	1.15936165620436
71400	1.13242137592367	1.15087303308545	1.15936165620436
71500	1.13242137592367	1.15085930550290	1.15936165620436
71600	1.13242137592367	1.15085930550290	1.15936165620436
71700	1.13242137592367	1.15091944362382	1.15936165620436
71800	1.13242137592367	1.15086929699283	1.15936165620436
71900	1.13242137592367	1.15086929699283	1.15936165620436
72000	1.13242137592367	1.15085829280669	1.15936165620436
72100	1.13242137592367	1.15085829280669	1.15936165620436
72200	1.13606542914924	1.15090632676611	1.15936165620436
72300	1.13606542914924	1.15090259074042	1.15898805363465
72400	1.13606542914924	1.15090522454893	1.15898805363465
72500	1.13606542914924	1.15090522454893	1.15898805363465
72600	1.13606542914924	1.15090710371498	1.15898805363465
72700	1.13606542914924	1.15090550177774	1.15898805363465
72800	1.13606542914924	1.15091719216504	1.15898805363465
72900	1.13606542914924	1.15093252161790	1.15936165620436
73000	1.13606542914924	1.15090133911280	1.15936165620436
73100	1.13242137592367	1.15090194193573	1.15936165620436
73200	1.13242137592367	1.15085970136763	1.15936165620436
73300	1.13242137592367	1.15085970136763	1.15936165620436
73400	1.13606542914924	1.15088241431735	1.15936165620436
73500	1.13606542914924	1.15088241431735	1.15936165620436
73600	1.13606542914924	1.15093569852208	1.15936165620436
73700	1.13606542914924	1.15093196249638	1.15898805363465
73800	1.13606542914924	1.15090719800266	1.15898805363465
73900	1.13606542914924	1.15093355562488	1.15898805363465
74000	1.13606542914924	1.15094506577217	1.15898805363465
74100	1.13606542914924	1.15091093402836	1.15936165620436
74200	1.13606542914924	1.15096039522504	1.15936165620436
74300	1.13606542914924	1.15095665919934	1.15898805363465
74400	1.13606542914924	1.15096665068927	1.15898805363465
74500	1.13606542914924	1.15095972955797	1.15898805363465
74600	1.13606542914924	1.15102904778874	1.15898805363465
74700	1.13606542914924	1.15102752913138	1.15898805363465
74800	1.13606542914924	1.15102863141548	1.15898805363465
74900	1.13606542914924	1.15102863141548	1.15898805363465
75000	1.13606542914924	1.15100826545558	1.15898805363465
75100	1.13606542914924	1.15100826545558	1.15898805363465
75200	1.13606542914924	1.15099695586760	1.15898805363465
75300	1.13606542914924	1.15100882652358	1.15898805363465
75400	1.13606542914924	1.15100882652358	1.15898805363465
75500	1.13606542914924	1.15097859581656	1.15898805363465
75600	1.13242137592367	1.15098282852131	1.15898805363465
75700	1.13242137592367	1.15099768388854	1.15898805363465
75800	1.13242137592367	1.15097507996722	1.15898805363465
75900	1.13242137592367	1.15096304430873	1.15898805363465
76000	1.13242137592367	1.15091289767774	1.15898805363465
76100	1.13242137592367	1.15095531157470	1.15898805363465
76200	1.13242137592367	1.15096841485049	1.15898805363465
76300	1.13242137592367	1.15089522576003	1.15898805363465
76400	1.13242137592367	1.15086484752156	1.15898805363465
76500	1.13242137592367	1.15085281186307	1.15898805363465
76600	1.13242137592367	1.15085281186307	1.15898805363465
76700	1.13242137592367	1.15085281186307	1.15898805363465
76800	1.13242137592367	1.15086484752156	1.15898805363465
76900	1.13242137592367	1.15086484752156	1.15898805363465
77000	1.13242137592367	1.15086484752156	1.15898805363465
77100	1.13242137592367	1.15092584446448	1.15898805363465
77200	1.13242137592367	1.15092849857129	1.15898805363465
77300	1.13242137592367	1.15092849857129	1.15898805363465
77400	1.13242137592367	1.15092849857129	1.15898805363465
77500	1.13242137592367	1.15093699387520	1.15898805363465
77600	1.13242137592367	1.15092849857129	1.15898805363465
77700	1.13242137592367	1.15085711478754	1.15898805363465
77800	1.13242137592367	1.15082715113882	1.15898805363465
77900	1.13242137592367	1.15085711478754	1.15898805363465
78000	1.13242137592367	1.15093879918191	1.15898805363465
78100	1.13242137592367	1.15093715036426	1.15898805363465
78200	1.13242137592367	1.15093988994862	1.15898805363465
78300	1.13242137592367	1.15095208209617	1.15898805363465
78400	1.13242137592367	1.15092977836679	1.15898805363465
78500	1.13242137592367	1.15092977836679	1.15898805363465
78600	1.13242137592367	1.15094181402529	1.15898805363465
78700	1.13242137592367	1.15094181402529	1.15898805363465
78800	1.13242137592367	1.15095674575720	1.15898805363465
78900	1.13242137592367	1.15092593384983	1.15898805363465
79000	1.13242137592367	1.15092593384983	1.15898805363465
79100	1.13242137592367	1.15093796950833	1.15898805363465
79200	1.13242137592367	1.15092593384983	1.15898805363465
79300	1.13242137592367	1.15092593384983	1.15898805363465
79400	1.13242137592367	1.15092593384983	1.15898805363465
79500	1.13242137592367	1.15092303777641	1.15898805363465
79600	1.13242137592367	1.15090754747862	1.15898805363465
79700	1.13242137592367	1.15090754747862	1.15898805363465
79800	1.13242137592367	1.15091096906324	1.15898805363465
79900	1.13242137592367	1.15091096906324	1.15898805363465
80000	1.13242137592367	1.15091096906324	1.15898805363465
80100	1.13242137592367	1.15089043810084	1.15898805363465
80200	1.13242137592367	1.15088435481576	1.15898805363465
80300	1.13242137592367	1.15090834041747	1.15898805363465
80400	1.13242137592367	1.15090834041747	1.15898805363465
80500	1.13242137592367	1.15089851819793	1.15898805363465
80600	1.13242137592367	1.15089851819793	1.15898805363465
80700	1.13242137592367	1.15095716013283	1.15898805363465
80800	1.13242137592367	1.15096985167477	1.15898805363465
80900	1.13242137592367	1.15096985167477	1.15898805363465
81000	1.13242137592367	1.15096241493651	1.15898805363465
81100	1.13242137592367	1.15092076360943	1.15898805363465
81200	1.13242137592367	1.15097091024042	1.15898805363465
81300	1.13242137592367	1.15101036109676	1.15898805363465
81400	1.13242137592367	1.15097091024042	1.15898805363465
81500	1.13242137592367	1.15097091024042	1.15898805363465
81600	1.13606542914924	1.15098392373685	1.15898805363465
81700	1.13606542914924	1.15097486986706	1.15898805363465
81800	1.13606542914924	1.15097486986706	1.15898805363465
81900	1.13242137592367	1.15094692463871	1.15898805363465
82000	1.13242137592367	1.15094692463871	1.15898805363465
82100	1.13242137592367	1.15093842933480	1.15898805363465
82200	1.13606542914924	1.15102461393842	1.15898805363465
82300	1.13606542914924	1.15098516308209	1.15898805363465
82400	1.13606542914924	1.15099536821872	1.15898805363465
82500	1.13606542914924	1.15099536821872	1.15898805363465
82600	1.13606542914924	1.15096974664687	1.15898805363465
82700	1.13606542914924	1.15096974664687	1.15898805363465
82800	1.13606542914924	1.15095755449932	1.15898805363465
82900	1.13606542914924	1.15098154010102	1.15898805363465
83000	1.13606542914924	1.15095755449932	1.15898805363465
83100	1.13606542914924	1.15099775709524	1.15898805363465
83200	1.13606542914924	1.15099775709524	1.15898805363465
83300	1.13606542914924	1.15099775709524	1.15898805363465
83400	1.13606542914924	1.15097377149354	1.15898805363465
83500	1.13606542914924	1.15097297093454	1.15898805363465
83600	1.13606542914924	1.15097297093454	1.15898805363465
83700	1.13606542914924	1.15100716167288	1.15898805363465
83800	1.13606542914924	1.15100716167288	1.15898805363465
83900	1.13606542914924	1.15099606789886	1.15898805363465
84000	1.13606542914924	1.15099606789886	1.15898805363465
84100	1.13606542914924	1.15099606789886	1.15898805363465
84200	1.13606542914924	1.15099606789886	1.15898805363465
84300	1.13606542914924	1.15099606789886	1.15898805363465
84400	1.13606542914924	1.15099606789886	1.15898805363465
84500	1.13606542914924	1.15099606789886	1.15898805363465
84600	1.13606542914924	1.15096928683732	1.15898805363465
84700	1.13606542914924	1.15098065146364	1.15898805363465
84800	1.13606542914924	1.15099689542009	1.15898805363465
84900	1.13606542914924	1.15098470327254	1.15898805363465
85000	1.13606542914924	1.15098470327254	1.15898805363465
85100	1.13606542914924	1.15098470327254	1.15898805363465
85200	1.13606542914924	1.15098470327254	1.15898805363465
85300	1.13606542914924	1.15102415412888	1.15898805363465
85400	1.13606542914924	1.15098470327254	1.15898805363465
85500	1.13606542914924	1.15102415412888	1.15898805363465
85600	1.13606542914924	1.15099214001080	1.15898805363465
85700	1.13606542914924	1.15099214001080	1.15898805363465
85800	1.13606542914924	1.15098193487417	1.15898805363465
85900	1.13606542914924	1.15098193487417	1.15898805363465
86000	1.13606542914924	1.15098193487417	1.15898805363465
86100	1.13606542914924	1.15103158276630	1.15898805363465
86200	1.13606542914924	1.15102852169037	1.15898805363465
86300	1.13606542914924	1.15102852169037	1.15898805363465
86400	1.13606542914924	1.15098907083403	1.15898805363465
86500	1.13606542914924	1.15098907083403	1.15898805363465
86600	1.13606542914924	1.15099213190996	1.15898805363465
86700	1.13606542914924	1.15104040821385	1.15898805363465
86800	1.13606542914924	1.15104040821385	1.15898805363465
86900	1.13606542914924	1.15104040821385	1.15898805363465
87000	1.13606542914924	1.15100095735751	1.15898805363465
87100	1.13606542914924	1.15105085857509	1.15898805363465
87200	1.13606542914924	1.15106222320140	1.15898805363465
87300	1.13606542914924	1.15106222320140	1.15898805363465
87400	1.13606542914924	1.15106222320140	1.15898805363465
87500	1.13606542914924	1.15106222320140	1.15898805363465
87600	1.13606542914924	1.15106222320140	1.15898805363465
87700	1.13606542914924	1.15106222320140	1.15898805363465
87800	1.13606542914924	1.15106222320140	1.15898805363465
87900	1.13606542914924	1.15106222320140	1.15898805363465
88000	1.13606542914924	1.15106222320140	1.15898805363465
88100	1.13606542914924	1.15109138629112	1.15898805363465
88200	1.13606542914924	1.15109138629112	1.15898805363465
88300	1.13606542914924	1.15108002166480	1.15898805363465
88400	1.13606542914924	1.15108002166480	1.15898805363465
88500	1.13606542914924	1.15108002166480	1.15898805363465
88600	1.13606542914924	1.15108002166480	1.15898805363465
88700	1.13606542914924	1.15107119621726	1.15898805363465
88800	1.13606542914924	1.15107892895128	1.15898805363465
88900	1.13606542914924	1.15108775439883	1.15898805363465
89000	1.13606542914924	1.15108775439883	1.15898805363465
89100	1.13606542914924	1.15108775439883	1.15898805363465
89200	1.13606542914924	1.15108775439883	1.15898805363465
89300	1.13606542914924	1.15107892895128	1.15898805363465
89400	1.13606542914924	1.15107892895128	1.15898805363465
89500	1.13606542914924	1.15107892895128	1.15898805363465
89600	1.13606542914924	1.15107119621726	1.15898805363465
89700	1.13606542914924	1.15107119621726	1.15898805363465
89800	1.13606542914924	1.15107119621726	1.15898805363465
89900	1.13606542914924	1.15107119621726	1.15898805363465
90000	1.13606542914924	1.15103459638928	1.15898805363465
90100	1.13606542914924	1.15106375947900	1.15898805363465
90200	1.13606542914924	1.15107149221303	1.15898805363465
90300	1.13606542914924	1.15107149221303	1.15898805363465
90400	1.13606542914924	1.15107149221303	1.15898805363465
90500	1.13606542914924	1.15107149221303	1.15898805363465
90600	1.13606542914924	1.15107149221303	1.15898805363465
90700	1.13606542914924	1.15107149221303	1.15898805363465
90800	1.13606542914924	1.15107149221303	1.15898805363465
90900	1.13606542914924	1.15107149221303	1.15898805363465
91000	1.13606542914924	1.15108336286900	1.15898805363465
91100	1.13606542914924	1.15107149221303	1.15898805363465
91200	1.13606542914924	1.15106129517723	1.15898805363465
91300	1.13606542914924	1.15108336286900	1.15898805363465
91400	1.13606542914924	1.15107149221303	1.15898805363465
91500	1.13606542914924	1.15107149221303	1.15898805363465
91600	1.13606542914924	1.15107149221303	1.15898805363465
91700	1.13606542914924	1.15107149221303	1.15898805363465
91800	1.13606542914924	1.15106129517723	1.15898805363465
91900	1.13606542914924	1.15106375947900	1.15898805363465
92000	1.13606542914924	1.15106375947900	1.15898805363465
92100	1.13606542914924	1.15106375947900	1.15898805363465
92200	1.13606542914924	1.15106375947900	1.15898805363465
92300	1.13606542914924	1.15106375947900	1.15898805363465
92400	1.13606542914924	1.15106375947900	1.15898805363465
92500	1.13606542914924	1.15106375947900	1.15898805363465
92600	1.13606542914924	1.15106375947900	1.15898805363465
92700	1.13606542914924	1.15106375947900	1.15898805363465
92800	1.13606542914924	1.15106375947900	1.15898805363465
92900	1.13606542914924	1.15106375947900	1.15898805363465
93000	1.13606542914924	1.15106375947900	1.15898805363465
93100	1.13606542914924	1.15107748706154	1.15898805363465
93200	1.13606542914924	1.15108885168785	1.15898805363465
93300	1.13606542914924	1.15108885168785	1.15898805363465
93400	1.13606542914924	1.15108885168785	1.15898805363465
93500	1.13606542914924	1.15107748706154	1.15898805363465
93600	1.13606542914924	1.15107748706154	1.15898805363465
93700	1.13606542914924	1.15107579513749	1.15898805363465
93800	1.13606542914924	1.15110723969424	1.15898805363465
93900	1.13606542914924	1.15109706096231	1.15898805363465
94000	1.13606542914924	1.15114781834792	1.15898805363465
94100	1.13606542914924	1.15110842558862	1.15898805363465
94200	1.13606542914924	1.15109706096231	1.15898805363465
94300	1.13606542914924	1.15113645372161	1.15898805363465
94400	1.13606542914924	1.15113655414687	1.15898805363465
94500	1.13606542914924	1.15113655414687	1.15898805363465
94600	1.13606542914924	1.15112834487241	1.15898805363465
94700	1.13606542914924	1.15112834487241	1.15898805363465
94800	1.13606542914924	1.15112834487241	1.15898805363465
94900	1.13606542914924	1.15113943864644	1.15898805363465
95000	1.13606542914924	1.15115901254721	1.15898805363465
95100	1.13606542914924	1.15115901254721	1.15898805363465
95200	1.13606542914924	1.15115901254721	1.15898805363465
95300	1.13606542914924	1.15116674528124	1.15898805363465
95400	1.13606542914924	1.15114528496467	1.15898805363465
95500	1.13606542914924	1.15115732062316	1.15898805363465
95600	1.13606542914924	1.15115732062316	1.15898805363465
95700	1.13606542914924	1.15115732062316	1.15898805363465
95800	1.13606542914924	1.15114622684914	1.15898805363465
95900	1.13606542914924	1.15114622684914	1.15898805363465
96000	1.13606542914924	1.15114622684914	1.15898805363465
96100	1.13606542914924	1.15114622684914	1.15898805363465
96200	1.13606542914924	1.15115472215305	1.15898805363465
96300	1.13606542914924	1.15115472215305	1.15898805363465
96400	1.13606542914924	1.15114268649456	1.15898805363465
96500	1.13606542914924	1.15113419119065	1.15898805363465
96600	1.13606542914924	1.15113419119065	1.15898805363465
96700	1.13606542914924	1.15114622684914	1.15898805363465
96800	1.13606542914924	1.15114622684914	1.15898805363465
96900	1.13606542914924	1.15111990225233	1.15898805363465
97000	1.13606542914924	1.15108050949303	1.15898805363465
97100	1.13606542914924	1.15108050949303	1.15898805363465
97200	1.13606542914924	1.15107918257741	1.15898805363465
97300	1.13606542914924	1.15107918257741	1.15898805363465
97400	1.13606542914924	1.15109121823590	1.15898805363465
97500	1.13606542914924	1.15113061099520	1.15898805363465
97600	1.13606542914924	1.15114043321474	1.15898805363465
97700	1.13606542914924	1.15113193791082	1.15898805363465
97800	1.13606542914924	1.15114043321474	1.15898805363465
97900	1.13606542914924	1.15112839755624	1.15898805363465
98000	1.13606542914924	1.15114043321474	1.15898805363465
98100	1.13606542914924	1.15114043321474	1.15898805363465
98200	1.13606542914924	1.15112211569129	1.15898805363465
98300	1.13606542914924	1.15112211569129	1.15898805363465
98400	1.13606542914924	1.15112211569129	1.15898805363465
98500	1.13606542914924	1.15109254515152	1.15898805363465
98600	1.13606542914924	1.15113193791082	1.15898805363465
98700	1.13606542914924	1.15112211569129	1.15898805363465
98800	1.13606542914924	1.15108272293199	1.15898805363465
98900	1.13606542914924	1.15108272293199	1.15898805363465
99000	1.13606542914924	1.15109254515152	1.15898805363465
99100	1.13606542914924	1.15109254515152	1.15898805363465
99200	1.13606542914924	1.15110627273406	1.15898805363465
99300	1.13606542914924	1.15111069690464	1.15898805363465
99400	1.13606542914924	1.15115008966394	1.15898805363465
99500	1.13606542914924	1.15108714710256	1.15898805363465
99600	1.13606542914924	1.15108714710256	1.15898805363465
99700	1.13606542914924	1.15108714710256	1.15898805363465
99800	1.13606542914924	1.15110143604088	1.15898805363465
99900	1.13606542914924	1.15110143604088	1.15898805363465
100000	1.13606542914924	1.15110143604088	1.15898805363465

==> fig/fig_data/mab_symm_final.dat <==
norm_rew    cdf
0.977   0
0.977260197454655	0.0100000000000000
0.982078422671783	0.0200000000000000
0.982745353470453	0.0300000000000000
0.982969236953128	0.0400000000000000
0.983381046953608	0.0500000000000000
0.983533145636347	0.0600000000000000
0.983812959452685	0.0700000000000000
0.984241740505437	0.0800000000000000
0.984318622558134	0.0900000000000000
0.984589999186851	0.100000000000000
0.984709334281050	0.110000000000000
0.984853020367440	0.120000000000000
0.985682371927113	0.130000000000000
0.985696976290682	0.140000000000000
0.986243805506758	0.150000000000000
0.986304641654220	0.160000000000000
0.986386826722678	0.170000000000000
0.986638140976258	0.180000000000000
0.986804177620859	0.190000000000000
0.986836235429213	0.200000000000000
0.986920170024151	0.210000000000000
0.987277061615169	0.220000000000000
0.987322102823200	0.230000000000000
0.987545640241840	0.240000000000000
0.987593640146671	0.250000000000000
0.987606770238581	0.260000000000000
0.987621504027597	0.270000000000000
0.987677703794782	0.280000000000000
0.987694906325193	0.290000000000000
0.988384013192638	0.300000000000000
0.988455652589985	0.310000000000000
0.988569672661732	0.320000000000000
0.988635469413445	0.330000000000000
0.988739297056267	0.340000000000000
0.988777088787102	0.350000000000000
0.988855662097642	0.360000000000000
0.988944755020147	0.370000000000000
0.989033861370477	0.380000000000000
0.989086509043657	0.390000000000000
0.989140597089146	0.400000000000000
0.989165837238401	0.410000000000000
0.989261914641063	0.420000000000000
0.989648585620863	0.430000000000000
0.989708667752708	0.440000000000000
0.990046108834833	0.450000000000000
0.990089612293848	0.460000000000000
0.990102696049146	0.470000000000000
0.990295971589604	0.480000000000000
0.990354373693723	0.490000000000000
0.990386844174635	0.500000000000000
0.990539443241897	0.510000000000000
0.990611853890593	0.520000000000000
0.990740864836121	0.530000000000000
0.990859179230402	0.540000000000000
0.990910712242481	0.550000000000000
0.990922914504606	0.560000000000000
0.991230199929122	0.570000000000000
0.991547088376705	0.580000000000000
0.991841261308854	0.590000000000000
0.991915420933212	0.600000000000000
0.991917938334433	0.610000000000000
0.991971592386798	0.620000000000000
0.992032357817804	0.630000000000000
0.992174384067159	0.640000000000000
0.992180716153339	0.650000000000000
0.992276566402431	0.660000000000000
0.992365274487914	0.670000000000000
0.992442107230597	0.680000000000000
0.992597836458884	0.690000000000000
0.992606074122503	0.700000000000000
0.992617326848510	0.710000000000000
0.992774485007357	0.720000000000000
0.992919194604238	0.730000000000000
0.993015134551270	0.740000000000000
0.993033893333105	0.750000000000000
0.993035545087879	0.760000000000000
0.993108821864362	0.770000000000000
0.993198570151370	0.780000000000000
0.993367610807196	0.790000000000000
0.993739837449747	0.800000000000000
0.993866382592971	0.810000000000000
0.993992652783584	0.820000000000000
0.994030999093963	0.830000000000000
0.994548791206867	0.840000000000000
0.994681332874960	0.850000000000000
0.994695136164159	0.860000000000000
0.994739009306414	0.870000000000000
0.994749580618707	0.880000000000000
0.994818026399998	0.890000000000000
0.994926019871712	0.900000000000000
0.995114761086453	0.910000000000000
0.995157407276248	0.920000000000000
0.995203046118710	0.930000000000000
0.995231049616367	0.940000000000000
0.995318534887607	0.950000000000000
0.995660638832974	0.960000000000000
0.996169939831393	0.970000000000000
0.996242638960608	0.980000000000000
0.996791506693275	0.990000000000000
0.996978576305045	1

==> fig/fig_data/robustness_gain_ideal.dat <==
gain    cdf
1.05186092441584	0.0100000000000000
1.07816248566981	0.0200000000000000
1.11511046110456	0.0300000000000000
1.11953287617020	0.0400000000000000
1.13434338254690	0.0500000000000000
1.14446749537262	0.0600000000000000
1.14522499465333	0.0700000000000000
1.14673335777566	0.0800000000000000
1.14804205377619	0.0900000000000000
1.15172585322344	0.100000000000000
1.15701478412771	0.110000000000000
1.15845200330224	0.120000000000000
1.16282503624674	0.130000000000000
1.16949757401573	0.140000000000000
1.16992629470814	0.150000000000000
1.17207335781052	0.160000000000000
1.17380987278422	0.170000000000000
1.17450638253139	0.180000000000000
1.17595193382002	0.190000000000000
1.17732057430100	0.200000000000000
1.17909426686424	0.210000000000000
1.17911044131122	0.220000000000000
1.18659331115842	0.230000000000000
1.18800023660871	0.240000000000000
1.19085401429721	0.250000000000000
1.19199587538172	0.260000000000000
1.19200366225619	0.270000000000000
1.19281121578804	0.280000000000000
1.20018091156560	0.290000000000000
1.20029562574335	0.300000000000000
1.20119328683833	0.310000000000000
1.20891870819068	0.320000000000000
1.20913173061188	0.330000000000000
1.21056279944420	0.340000000000000
1.21225312546706	0.350000000000000
1.21263400170648	0.360000000000000
1.21488566832745	0.370000000000000
1.21764803828223	0.380000000000000
1.21927716380468	0.390000000000000
1.21943385669252	0.400000000000000
1.22082057724510	0.410000000000000
1.22180930519306	0.420000000000000
1.22190423411507	0.430000000000000
1.22251291384073	0.440000000000000
1.22260375905456	0.450000000000000
1.22319427350639	0.460000000000000
1.22395191422935	0.470000000000000
1.22550109352495	0.480000000000000
1.22711243908427	0.490000000000000
1.22829592263727	0.500000000000000
1.22970430842624	0.510000000000000
1.23084721032020	0.520000000000000
1.23166967142848	0.530000000000000
1.23183143530454	0.540000000000000
1.23405000070254	0.550000000000000
1.23921780411630	0.560000000000000
1.23971249254153	0.570000000000000
1.24199198480471	0.580000000000000
1.24263516213333	0.590000000000000
1.24314483992203	0.600000000000000
1.24356970435837	0.610000000000000
1.24417181285679	0.620000000000000
1.24539537095083	0.630000000000000
1.24590034505084	0.640000000000000
1.24736760311367	0.650000000000000
1.24823405540805	0.660000000000000
1.24855768637400	0.670000000000000
1.24919439814772	0.680000000000000
1.25587293813232	0.690000000000000
1.25596185004028	0.700000000000000
1.26251619760446	0.710000000000000
1.26266977189177	0.720000000000000
1.26339134514676	0.730000000000000
1.26368417201011	0.740000000000000
1.26492891883868	0.750000000000000
1.26517779335653	0.760000000000000
1.26695910036337	0.770000000000000
1.27352644451744	0.780000000000000
1.27389736357796	0.790000000000000
1.28037453581622	0.800000000000000
1.28256049934025	0.810000000000000
1.28356597536356	0.820000000000000
1.28595834100521	0.830000000000000
1.28828851817229	0.840000000000000
1.28909710791581	0.850000000000000
1.29173498533548	0.860000000000000
1.29278589383268	0.870000000000000
1.29285460234815	0.880000000000000
1.29478771077621	0.890000000000000
1.29480729628829	0.900000000000000
1.29601863254528	0.910000000000000
1.29681319896320	0.920000000000000
1.29698550695961	0.930000000000000
1.29958255224020	0.940000000000000
1.30258503320129	0.950000000000000
1.30342990342185	0.960000000000000
1.30392676138818	0.970000000000000
1.30702568746912	0.980000000000000
1.32778831323251	0.990000000000000
1.34997009237798	1

==> fig/fig_data/robustness_gain_ind.dat <==
gain    cdf
0.431183232726380	0.0100000000000000
1.03027849389210	0.0200000000000000
1.03657083924330	0.0300000000000000
1.04500061224815	0.0400000000000000
1.06334058143332	0.0500000000000000
1.07060803389030	0.0600000000000000
1.07680392238151	0.0700000000000000
1.08345404503372	0.0800000000000000
1.08402016883839	0.0900000000000000
1.09647625467371	0.100000000000000
1.09732234049239	0.110000000000000
1.10808431734251	0.120000000000000
1.10818570023532	0.130000000000000
1.11465523765683	0.140000000000000
1.11562403579171	0.150000000000000
1.11767592541224	0.160000000000000
1.12285606806460	0.170000000000000
1.12312980582196	0.180000000000000
1.12713044428450	0.190000000000000
1.13291872693000	0.200000000000000
1.13521005440531	0.210000000000000
1.13587120637694	0.220000000000000
1.13788083549838	0.230000000000000
1.13966262562917	0.240000000000000
1.14101613782809	0.250000000000000
1.14159597731141	0.260000000000000
1.14168863904570	0.270000000000000
1.14254444411500	0.280000000000000
1.14430907550373	0.290000000000000
1.14626503743553	0.300000000000000
1.14882922010310	0.310000000000000
1.15333366834538	0.320000000000000
1.15345467872417	0.330000000000000
1.15701268857151	0.340000000000000
1.15742189667971	0.350000000000000
1.15766351742968	0.360000000000000
1.15859915217869	0.370000000000000
1.15975234268657	0.380000000000000
1.16073979152414	0.390000000000000
1.16937071842844	0.400000000000000
1.17016152231818	0.410000000000000
1.17031965236033	0.420000000000000
1.17151409979635	0.430000000000000
1.17633537717240	0.440000000000000
1.17876251624571	0.450000000000000
1.17940671550662	0.460000000000000
1.18172864575004	0.470000000000000
1.18207945445234	0.480000000000000
1.18397195257378	0.490000000000000
1.18496470377320	0.500000000000000
1.18689672093920	0.510000000000000
1.18710497210131	0.520000000000000
1.18816066141780	0.530000000000000
1.18845911078619	0.540000000000000
1.18860215356487	0.550000000000000
1.18931315349535	0.560000000000000
1.18968218708920	0.570000000000000
1.19029878571077	0.580000000000000
1.19097065600471	0.590000000000000
1.19132564444556	0.600000000000000
1.19463166392927	0.610000000000000
1.19485097112819	0.620000000000000
1.19551706839085	0.630000000000000
1.19752620981359	0.640000000000000
1.19854674229727	0.650000000000000
1.20013971879344	0.660000000000000
1.20090355295525	0.670000000000000
1.20180025731834	0.680000000000000
1.20384763677114	0.690000000000000
1.20607752677286	0.700000000000000
1.20680972771491	0.710000000000000
1.20689608683875	0.720000000000000
1.20814212421442	0.730000000000000
1.21178031263708	0.740000000000000
1.21401093952428	0.750000000000000
1.21449192843329	0.760000000000000
1.21585854807246	0.770000000000000
1.21654532206313	0.780000000000000
1.21976571552884	0.790000000000000
1.22066956057557	0.800000000000000
1.22339953776537	0.810000000000000
1.22463351182040	0.820000000000000
1.22475464744886	0.830000000000000
1.22498944785722	0.840000000000000
1.23329978721485	0.850000000000000
1.23373568785279	0.860000000000000
1.23681510805255	0.870000000000000
1.24011483913368	0.880000000000000
1.24247892944378	0.890000000000000
1.24438907881795	0.900000000000000
1.24616736167340	0.910000000000000
1.24953116018680	0.920000000000000
1.25008183522884	0.930000000000000
1.25303422839644	0.940000000000000
1.25797694856875	0.950000000000000
1.26139688150448	0.960000000000000
1.26193588085221	0.970000000000000
1.26408145797390	0.980000000000000
1.26512295502456	0.990000000000000
1.29899436636186	1

==> fig/fig_data/robustness_gain_sha.dat <==
gain    cdf
0.995649546115810	0
0.995649546115810	0.0100000000000000
1.00029088147857	0.0200000000000000
1.02869963990274	0.0300000000000000
1.08365989359876	0.0400000000000000
1.09526294378173	0.0500000000000000
1.10720855268625	0.0600000000000000
1.10896127742393	0.0700000000000000
1.11073576955381	0.0800000000000000
1.11165560926645	0.0900000000000000
1.11470679257127	0.100000000000000
1.12122366030529	0.110000000000000
1.12237720195872	0.120000000000000
1.12502623242937	0.130000000000000
1.12665052603678	0.140000000000000
1.12959212665165	0.150000000000000
1.13024501304212	0.160000000000000
1.13579535231089	0.170000000000000
1.13589403403006	0.180000000000000
1.14226727154267	0.190000000000000
1.14583029818197	0.200000000000000
1.14962035570539	0.210000000000000
1.15033924853526	0.220000000000000
1.15386825416455	0.230000000000000
1.16112023888618	0.240000000000000
1.16163290949596	0.250000000000000
1.16439492394109	0.260000000000000
1.16543284771490	0.270000000000000
1.17066599821524	0.280000000000000
1.17172269308282	0.290000000000000
1.17202710216395	0.300000000000000
1.17275348224709	0.310000000000000
1.17410194183260	0.320000000000000
1.17529603977734	0.330000000000000
1.17630344046743	0.340000000000000
1.17839807107836	0.350000000000000
1.18203574021875	0.360000000000000
1.18229435328462	0.370000000000000
1.18243655149346	0.380000000000000
1.18262176123511	0.390000000000000
1.18270919451105	0.400000000000000
1.18489087189482	0.410000000000000
1.18499982920927	0.420000000000000
1.18537417395171	0.430000000000000
1.18641879630184	0.440000000000000
1.18667922846454	0.450000000000000
1.18852797735971	0.460000000000000
1.19090215846520	0.470000000000000
1.19131411168072	0.480000000000000
1.19390922228488	0.490000000000000
1.19481557756154	0.500000000000000
1.19486122242855	0.510000000000000
1.19848631247356	0.520000000000000
1.19911517194696	0.530000000000000
1.19981423719715	0.540000000000000
1.19985751757605	0.550000000000000
1.20013630143527	0.560000000000000
1.20435741462777	0.570000000000000
1.20475308870048	0.580000000000000
1.20563667741025	0.590000000000000
1.20568848293299	0.600000000000000
1.20659869908106	0.610000000000000
1.20686550736088	0.620000000000000
1.20791426657160	0.630000000000000
1.20825383954370	0.640000000000000
1.20827018859176	0.650000000000000
1.21063567199146	0.660000000000000
1.21372982107954	0.670000000000000
1.21380394198785	0.680000000000000
1.21459071278481	0.690000000000000
1.21509044974071	0.700000000000000
1.21890266058199	0.710000000000000
1.22284265163662	0.720000000000000
1.22426629206675	0.730000000000000
1.22573529454048	0.740000000000000
1.22674654199548	0.750000000000000
1.23424989788346	0.760000000000000
1.23465230287408	0.770000000000000
1.23880149864621	0.780000000000000
1.24280205327264	0.790000000000000
1.24371155663083	0.800000000000000
1.24519748140442	0.810000000000000
1.24769779232002	0.820000000000000
1.24799204715593	0.830000000000000
1.24939364277561	0.840000000000000
1.24987935632950	0.850000000000000
1.25225195082712	0.860000000000000
1.25385507251716	0.870000000000000
1.25490442804129	0.880000000000000
1.25505469447448	0.890000000000000
1.25626614569071	0.900000000000000
1.25703140461927	0.910000000000000
1.26034627508926	0.920000000000000
1.26119918023011	0.930000000000000
1.26927563276176	0.940000000000000
1.27341059899146	0.950000000000000
1.28125255327464	0.960000000000000
1.28156888054735	0.970000000000000
1.28378662886624	0.980000000000000
1.30234801585960	0.990000000000000
1.33514876899319	1

==> fig/fig_data/sensors_asymm_energy_psi0.dat <==
rel_en  cdf
0.500000000000000	0
0.501000000000000	0
0.502000000000000	0
0.503000000000000	0
0.504000000000000	0
0.505000000000000	0
0.506000000000000	0
0.507000000000000	0
0.508000000000000	0
0.509000000000000	0
0.510000000000000	0
0.511000000000000	0
0.512000000000000	0
0.513000000000000	0
0.514000000000000	0
0.515000000000000	0
0.516000000000000	0
0.517000000000000	0
0.518000000000000	0
0.519000000000000	0
0.520000000000000	0
0.521000000000000	0
0.522000000000000	0
0.523000000000000	0
0.524000000000000	0
0.525000000000000	0
0.526000000000000	0
0.527000000000000	0
0.528000000000000	0
0.529000000000000	0
0.530000000000000	0
0.531000000000000	0
0.532000000000000	0
0.533000000000000	0
0.534000000000000	0
0.535000000000000	0
0.536000000000000	0
0.537000000000000	0
0.538000000000000	0
0.539000000000000	0
0.540000000000000	0
0.541000000000000	0
0.542000000000000	0
0.543000000000000	0
0.544000000000000	0
0.545000000000000	0
0.546000000000000	0
0.547000000000000	0
0.548000000000000	0
0.549000000000000	0
0.550000000000000	0
0.551000000000000	0
0.552000000000000	0
0.553000000000000	0
0.554000000000000	0
0.555000000000000	0
0.556000000000000	0
0.557000000000000	0
0.558000000000000	0
0.559000000000000	0
0.560000000000000	0
0.561000000000000	0
0.562000000000000	0
0.563000000000000	0
0.564000000000000	0
0.565000000000000	0
0.566000000000000	0
0.567000000000000	0
0.568000000000000	0
0.569000000000000	0
0.570000000000000	0
0.571000000000000	0
0.572000000000000	0
0.573000000000000	0
0.574000000000000	0
0.575000000000000	0
0.576000000000000	0
0.577000000000000	0
0.578000000000000	0
0.579000000000000	0
0.580000000000000	0
0.581000000000000	0
0.582000000000000	0
0.583000000000000	0
0.584000000000000	0
0.585000000000000	0
0.586000000000000	0
0.587000000000000	0
0.588000000000000	0
0.589000000000000	0
0.590000000000000	0
0.591000000000000	0
0.592000000000000	0
0.593000000000000	0
0.594000000000000	0
0.595000000000000	0
0.596000000000000	0
0.597000000000000	0
0.598000000000000	0
0.599000000000000	0
0.600000000000000	0
0.601000000000000	0
0.602000000000000	0
0.603000000000000	0
0.604000000000000	0
0.605000000000000	0
0.606000000000000	0
0.607000000000000	0
0.608000000000000	0
0.609000000000000	0
0.610000000000000	0
0.611000000000000	0
0.612000000000000	0
0.613000000000000	0
0.614000000000000	0
0.615000000000000	0
0.616000000000000	0
0.617000000000000	0
0.618000000000000	0
0.619000000000000	0
0.620000000000000	0
0.621000000000000	0
0.622000000000000	0
0.623000000000000	0
0.624000000000000	0
0.625000000000000	0
0.626000000000000	0
0.627000000000000	0
0.628000000000000	0
0.629000000000000	0
0.630000000000000	0
0.631000000000000	0
0.632000000000000	0
0.633000000000000	0
0.634000000000000	0
0.635000000000000	0
0.636000000000000	0
0.637000000000000	0
0.638000000000000	0
0.639000000000000	0
0.640000000000000	0
0.641000000000000	0
0.642000000000000	0
0.643000000000000	0
0.644000000000000	0
0.645000000000000	0
0.646000000000000	0
0.647000000000000	0
0.648000000000000	0
0.649000000000000	0
0.650000000000000	0
0.651000000000000	0
0.652000000000000	0
0.653000000000000	0
0.654000000000000	0
0.655000000000000	0
0.656000000000000	0
0.657000000000000	0
0.658000000000000	0
0.659000000000000	0
0.660000000000000	0
0.661000000000000	0
0.662000000000000	0
0.663000000000000	0
0.664000000000000	0
0.665000000000000	0
0.666000000000000	0
0.667000000000000	0
0.668000000000000	0
0.669000000000000	0
0.670000000000000	0
0.671000000000000	0
0.672000000000000	0
0.673000000000000	0
0.674000000000000	0
0.675000000000000	0
0.676000000000000	0
0.677000000000000	0
0.678000000000000	0
0.679000000000000	0
0.680000000000000	0
0.681000000000000	0
0.682000000000000	0
0.683000000000000	0
0.684000000000000	0
0.685000000000000	0
0.686000000000000	0
0.687000000000000	0
0.688000000000000	0
0.689000000000000	0
0.690000000000000	0
0.691000000000000	0
0.692000000000000	0
0.693000000000000	0
0.694000000000000	0
0.695000000000000	0
0.696000000000000	0
0.697000000000000	0
0.698000000000000	0
0.699000000000000	0
0.700000000000000	0
0.701000000000000	0
0.702000000000000	0
0.703000000000000	0
0.704000000000000	0.00500000000000000
0.705000000000000	0.00500000000000000
0.706000000000000	0.00500000000000000
0.707000000000000	0.00500000000000000
0.708000000000000	0.0100000000000000
0.709000000000000	0.0100000000000000
0.710000000000000	0.0300000000000000
0.711000000000000	0.0550000000000000
0.712000000000000	0.0750000000000000
0.713000000000000	0.110000000000000
0.714000000000000	0.130000000000000
0.715000000000000	0.155000000000000
0.716000000000000	0.190000000000000
0.717000000000000	0.215000000000000
0.718000000000000	0.300000000000000
0.719000000000000	0.345000000000000
0.720000000000000	0.405000000000000
0.721000000000000	0.480000000000000
0.722000000000000	0.545000000000000
0.723000000000000	0.610000000000000
0.724000000000000	0.655000000000000
0.725000000000000	0.680000000000000
0.726000000000000	0.715000000000000
0.727000000000000	0.765000000000000
0.728000000000000	0.810000000000000
0.729000000000000	0.840000000000000
0.730000000000000	0.865000000000000
0.731000000000000	0.900000000000000
0.732000000000000	0.930000000000000
0.733000000000000	0.945000000000000
0.734000000000000	0.955000000000000
0.735000000000000	0.955000000000000
0.736000000000000	0.955000000000000
0.737000000000000	0.960000000000000
0.738000000000000	0.965000000000000
0.739000000000000	0.965000000000000
0.740000000000000	0.965000000000000
0.741000000000000	0.965000000000000
0.742000000000000	0.965000000000000
0.743000000000000	0.965000000000000
0.744000000000000	0.965000000000000
0.745000000000000	0.965000000000000
0.746000000000000	0.965000000000000
0.747000000000000	0.965000000000000
0.748000000000000	0.965000000000000
0.749000000000000	0.965000000000000
0.750000000000000	0.965000000000000
0.751000000000000	0.965000000000000
0.752000000000000	0.965000000000000
0.753000000000000	0.965000000000000
0.754000000000000	0.965000000000000
0.755000000000000	0.965000000000000
0.756000000000000	0.965000000000000
0.757000000000000	0.965000000000000
0.758000000000000	0.965000000000000
0.759000000000000	0.965000000000000
0.760000000000000	0.965000000000000
0.761000000000000	0.965000000000000
0.762000000000000	0.965000000000000
0.763000000000000	0.965000000000000
0.764000000000000	0.965000000000000
0.765000000000000	0.965000000000000
0.766000000000000	0.965000000000000
0.767000000000000	0.965000000000000
0.768000000000000	0.965000000000000
0.769000000000000	0.965000000000000
0.770000000000000	0.965000000000000
0.771000000000000	0.965000000000000
0.772000000000000	0.965000000000000
0.773000000000000	0.965000000000000
0.774000000000000	0.965000000000000
0.775000000000000	0.965000000000000
0.776000000000000	0.965000000000000
0.777000000000000	0.965000000000000
0.778000000000000	0.965000000000000
0.779000000000000	0.965000000000000
0.780000000000000	0.965000000000000
0.781000000000000	0.965000000000000
0.782000000000000	0.965000000000000
0.783000000000000	0.965000000000000
0.784000000000000	0.965000000000000
0.785000000000000	0.965000000000000
0.786000000000000	0.965000000000000
0.787000000000000	0.965000000000000
0.788000000000000	0.965000000000000
0.789000000000000	0.965000000000000
0.790000000000000	0.965000000000000
0.791000000000000	0.965000000000000
0.792000000000000	0.965000000000000
0.793000000000000	0.965000000000000
0.794000000000000	0.965000000000000
0.795000000000000	0.965000000000000
0.796000000000000	0.965000000000000
0.797000000000000	0.965000000000000
0.798000000000000	0.965000000000000
0.799000000000000	0.965000000000000
0.800000000000000	0.965000000000000
0.801000000000000	0.965000000000000
0.802000000000000	0.965000000000000
0.803000000000000	0.965000000000000
0.804000000000000	0.965000000000000
0.805000000000000	0.965000000000000
0.806000000000000	0.965000000000000
0.807000000000000	0.965000000000000
0.808000000000000	0.965000000000000
0.809000000000000	0.965000000000000
0.810000000000000	0.965000000000000
0.811000000000000	0.965000000000000
0.812000000000000	0.965000000000000
0.813000000000000	0.965000000000000
0.814000000000000	0.965000000000000
0.815000000000000	0.965000000000000
0.816000000000000	0.965000000000000
0.817000000000000	0.965000000000000
0.818000000000000	0.965000000000000
0.819000000000000	0.965000000000000
0.820000000000000	0.965000000000000
0.821000000000000	0.965000000000000
0.822000000000000	0.965000000000000
0.823000000000000	0.965000000000000
0.824000000000000	0.965000000000000
0.825000000000000	0.965000000000000
0.826000000000000	0.965000000000000
0.827000000000000	0.965000000000000
0.828000000000000	0.965000000000000
0.829000000000000	0.965000000000000
0.830000000000000	0.965000000000000
0.831000000000000	0.965000000000000
0.832000000000000	0.965000000000000
0.833000000000000	0.965000000000000
0.834000000000000	0.965000000000000
0.835000000000000	0.965000000000000
0.836000000000000	0.965000000000000
0.837000000000000	0.965000000000000
0.838000000000000	0.965000000000000
0.839000000000000	0.965000000000000
0.840000000000000	0.965000000000000
0.841000000000000	0.965000000000000
0.842000000000000	0.965000000000000
0.843000000000000	0.965000000000000
0.844000000000000	0.965000000000000
0.845000000000000	0.965000000000000
0.846000000000000	0.965000000000000
0.847000000000000	0.965000000000000
0.848000000000000	0.965000000000000
0.849000000000000	0.965000000000000
0.850000000000000	0.965000000000000
0.851000000000000	0.965000000000000
0.852000000000000	0.965000000000000
0.853000000000000	0.965000000000000
0.854000000000000	0.965000000000000
0.855000000000000	0.965000000000000
0.856000000000000	0.965000000000000
0.857000000000000	0.965000000000000
0.858000000000000	0.965000000000000
0.859000000000000	0.965000000000000
0.860000000000000	0.965000000000000
0.861000000000000	0.965000000000000
0.862000000000000	0.965000000000000
0.863000000000000	0.965000000000000
0.864000000000000	0.965000000000000
0.865000000000000	0.965000000000000
0.866000000000000	0.965000000000000
0.867000000000000	0.965000000000000
0.868000000000000	0.965000000000000
0.869000000000000	0.965000000000000
0.870000000000000	0.965000000000000
0.871000000000000	0.965000000000000
0.872000000000000	0.965000000000000
0.873000000000000	0.965000000000000
0.874000000000000	0.965000000000000
0.875000000000000	0.965000000000000
0.876000000000000	0.965000000000000
0.877000000000000	0.965000000000000
0.878000000000000	0.965000000000000
0.879000000000000	0.965000000000000
0.880000000000000	0.965000000000000
0.881000000000000	0.965000000000000
0.882000000000000	0.965000000000000
0.883000000000000	0.965000000000000
0.884000000000000	0.965000000000000
0.885000000000000	0.965000000000000
0.886000000000000	0.965000000000000
0.887000000000000	0.965000000000000
0.888000000000000	0.965000000000000
0.889000000000000	0.965000000000000
0.890000000000000	0.965000000000000
0.891000000000000	0.965000000000000
0.892000000000000	0.965000000000000
0.893000000000000	0.965000000000000
0.894000000000000	0.965000000000000
0.895000000000000	0.965000000000000
0.896000000000000	0.965000000000000
0.897000000000000	0.965000000000000
0.898000000000000	0.965000000000000
0.899000000000000	0.965000000000000
0.900000000000000	0.965000000000000
0.901000000000000	0.965000000000000
0.902000000000000	0.965000000000000
0.903000000000000	0.965000000000000
0.904000000000000	0.965000000000000
0.905000000000000	0.965000000000000
0.906000000000000	0.965000000000000
0.907000000000000	0.965000000000000
0.908000000000000	0.965000000000000
0.909000000000000	0.965000000000000
0.910000000000000	0.965000000000000
0.911000000000000	0.965000000000000
0.912000000000000	0.965000000000000
0.913000000000000	0.965000000000000
0.914000000000000	0.965000000000000
0.915000000000000	0.965000000000000
0.916000000000000	0.965000000000000
0.917000000000000	0.965000000000000
0.918000000000000	0.965000000000000
0.919000000000000	0.965000000000000
0.920000000000000	0.965000000000000
0.921000000000000	0.965000000000000
0.922000000000000	0.965000000000000
0.923000000000000	0.965000000000000
0.924000000000000	0.965000000000000
0.925000000000000	0.965000000000000
0.926000000000000	0.965000000000000
0.927000000000000	0.965000000000000
0.928000000000000	0.965000000000000
0.929000000000000	0.965000000000000
0.930000000000000	0.965000000000000
0.931000000000000	0.965000000000000
0.932000000000000	0.965000000000000
0.933000000000000	0.965000000000000
0.934000000000000	0.965000000000000
0.935000000000000	0.965000000000000
0.936000000000000	0.965000000000000
0.937000000000000	0.965000000000000
0.938000000000000	0.965000000000000
0.939000000000000	0.965000000000000
0.940000000000000	0.965000000000000
0.941000000000000	0.965000000000000
0.942000000000000	0.965000000000000
0.943000000000000	0.965000000000000
0.944000000000000	0.965000000000000
0.945000000000000	0.965000000000000
0.946000000000000	0.965000000000000
0.947000000000000	0.965000000000000
0.948000000000000	0.965000000000000
0.949000000000000	0.965000000000000
0.950000000000000	0.965000000000000
0.951000000000000	0.965000000000000
0.952000000000000	0.965000000000000
0.953000000000000	0.965000000000000
0.954000000000000	0.965000000000000
0.955000000000000	0.965000000000000
0.956000000000000	0.965000000000000
0.957000000000000	0.965000000000000
0.958000000000000	0.965000000000000
0.959000000000000	0.965000000000000
0.960000000000000	0.965000000000000
0.961000000000000	0.965000000000000
0.962000000000000	0.965000000000000
0.963000000000000	0.965000000000000
0.964000000000000	0.965000000000000
0.965000000000000	0.965000000000000
0.966000000000000	0.965000000000000
0.967000000000000	0.965000000000000
0.968000000000000	0.965000000000000
0.969000000000000	0.965000000000000
0.970000000000000	0.965000000000000
0.971000000000000	0.965000000000000
0.972000000000000	0.965000000000000
0.973000000000000	0.965000000000000
0.974000000000000	0.965000000000000
0.975000000000000	0.965000000000000
0.976000000000000	0.965000000000000
0.977000000000000	0.965000000000000
0.978000000000000	0.965000000000000
0.979000000000000	0.965000000000000
0.980000000000000	0.965000000000000
0.981000000000000	0.965000000000000
0.982000000000000	0.965000000000000
0.983000000000000	0.965000000000000
0.984000000000000	0.965000000000000
0.985000000000000	0.965000000000000
0.986000000000000	0.965000000000000
0.987000000000000	0.965000000000000
0.988000000000000	0.965000000000000
0.989000000000000	0.965000000000000
0.990000000000000	0.965000000000000
0.991000000000000	0.965000000000000
0.992000000000000	0.965000000000000
0.993000000000000	0.965000000000000
0.994000000000000	0.965000000000000
0.995000000000000	0.965000000000000
0.996000000000000	0.965000000000000
0.997000000000000	0.965000000000000
0.998000000000000	0.965000000000000
0.999000000000000	0.965000000000000
1.00100000000000	1
1.00200000000000	1
1.00300000000000	1
1.00400000000000	1
1.00500000000000	1
1.00600000000000	1
1.00700000000000	1
1.00800000000000	1
1.00900000000000	1
1.01000000000000	1
1.01100000000000	1
1.01200000000000	1
1.01300000000000	1
1.01400000000000	1
1.01500000000000	1
1.01600000000000	1
1.01700000000000	1
1.01800000000000	1
1.01900000000000	1
1.02000000000000	1
1.02100000000000	1
1.02200000000000	1
1.02300000000000	1
1.02400000000000	1
1.02500000000000	1
1.02600000000000	1
1.02700000000000	1
1.02800000000000	1
1.02900000000000	1
1.03000000000000	1
1.03100000000000	1
1.03200000000000	1
1.03300000000000	1
1.03400000000000	1
1.03500000000000	1
1.03600000000000	1
1.03700000000000	1
1.03800000000000	1
1.03900000000000	1
1.04000000000000	1
1.04100000000000	1
1.04200000000000	1
1.04300000000000	1
1.04400000000000	1
1.04500000000000	1
1.04600000000000	1
1.04700000000000	1
1.04800000000000	1
1.04900000000000	1
1.05000000000000	1
1.05100000000000	1
1.05200000000000	1
1.05300000000000	1
1.05400000000000	1
1.05500000000000	1
1.05600000000000	1
1.05700000000000	1
1.05800000000000	1
1.05900000000000	1
1.06000000000000	1
1.06100000000000	1
1.06200000000000	1
1.06300000000000	1
1.06400000000000	1
1.06500000000000	1
1.06600000000000	1
1.06700000000000	1
1.06800000000000	1
1.06900000000000	1
1.07000000000000	1
1.07100000000000	1
1.07200000000000	1
1.07300000000000	1
1.07400000000000	1
1.07500000000000	1
1.07600000000000	1
1.07700000000000	1
1.07800000000000	1
1.07900000000000	1
1.08000000000000	1
1.08100000000000	1
1.08200000000000	1
1.08300000000000	1
1.08400000000000	1
1.08500000000000	1
1.08600000000000	1
1.08700000000000	1
1.08800000000000	1
1.08900000000000	1
1.09000000000000	1
1.09100000000000	1
1.09200000000000	1
1.09300000000000	1
1.09400000000000	1
1.09500000000000	1
1.09600000000000	1
1.09700000000000	1
1.09800000000000	1
1.09900000000000	1
1.10000000000000	1

==> fig/fig_data/sensors_asymm_energy_psi25.dat <==
rel_en  cdf
0.500000000000000	0
0.505000000000000	0
0.510000000000000	0
0.515000000000000	0
0.520000000000000	0
0.525000000000000	0
0.530000000000000	0
0.535000000000000	0
0.540000000000000	0
0.545000000000000	0
0.550000000000000	0
0.555000000000000	0
0.560000000000000	0
0.565000000000000	0
0.570000000000000	0
0.575000000000000	0
0.580000000000000	0
0.585000000000000	0
0.590000000000000	0
0.595000000000000	0
0.600000000000000	0
0.605000000000000	0
0.610000000000000	0
0.615000000000000	0
0.620000000000000	0
0.625000000000000	0
0.630000000000000	0
0.635000000000000	0
0.640000000000000	0
0.645000000000000	0
0.650000000000000	0
0.655000000000000	0
0.660000000000000	0
0.665000000000000	0
0.670000000000000	0
0.675000000000000	0
0.680000000000000	0
0.685000000000000	0
0.690000000000000	0
0.695000000000000	0
0.700000000000000	0
0.705000000000000	0
0.710000000000000	0
0.715000000000000	0
0.720000000000000	0
0.725000000000000	0
0.730000000000000	0
0.735000000000000	0
0.740000000000000	0.0400000000000000
0.745000000000000	0.160000000000000
0.750000000000000	0.330000000000000
0.755000000000000	0.535000000000000
0.760000000000000	0.715000000000000
0.765000000000000	0.860000000000000
0.770000000000000	0.940000000000000
0.775000000000000	0.955000000000000
0.780000000000000	0.960000000000000
0.785000000000000	0.975000000000000
0.790000000000000	0.975000000000000
0.795000000000000	0.975000000000000
0.800000000000000	0.975000000000000
0.805000000000000	0.975000000000000
0.810000000000000	0.975000000000000
0.815000000000000	0.975000000000000
0.820000000000000	0.975000000000000
0.825000000000000	0.975000000000000
0.830000000000000	0.975000000000000
0.835000000000000	0.975000000000000
0.840000000000000	0.975000000000000
0.845000000000000	0.975000000000000
0.850000000000000	0.975000000000000
0.855000000000000	0.975000000000000
0.860000000000000	0.975000000000000
0.865000000000000	0.975000000000000
0.870000000000000	0.975000000000000
0.875000000000000	0.975000000000000
0.880000000000000	0.975000000000000
0.885000000000000	0.975000000000000
0.890000000000000	0.975000000000000
0.895000000000000	0.975000000000000
0.900000000000000	0.975000000000000
0.905000000000000	0.975000000000000
0.910000000000000	0.975000000000000
0.915000000000000	0.975000000000000
0.920000000000000	0.975000000000000
0.925000000000000	0.975000000000000
0.930000000000000	0.975000000000000
0.935000000000000	0.975000000000000
0.940000000000000	0.975000000000000
0.945000000000000	0.975000000000000
0.950000000000000	0.975000000000000
0.955000000000000	0.975000000000000
0.960000000000000	0.975000000000000
0.965000000000000	0.975000000000000
0.970000000000000	0.975000000000000
0.975000000000000	0.975000000000000
0.980000000000000	0.975000000000000
0.985000000000000	0.975000000000000
0.990000000000000	0.975000000000000
0.995000000000000	0.975000000000000
1.00000000000000	0.990000000000000
1.00100000000000	1
1.00200000000000	1
1.00300000000000	1
1.00400000000000	1
1.00500000000000	1
1.00600000000000	1
1.00700000000000	1
1.00800000000000	1
1.00900000000000	1
1.01000000000000	1
1.01100000000000	1
1.01200000000000	1
1.01300000000000	1
1.01400000000000	1
1.01500000000000	1
1.01600000000000	1
1.01700000000000	1
1.01800000000000	1
1.01900000000000	1
1.02000000000000	1
1.02100000000000	1
1.02200000000000	1
1.02300000000000	1
1.02400000000000	1
1.02500000000000	1
1.02600000000000	1
1.02700000000000	1
1.02800000000000	1
1.02900000000000	1
1.03000000000000	1
1.03100000000000	1
1.03200000000000	1
1.03300000000000	1
1.03400000000000	1
1.03500000000000	1
1.03600000000000	1
1.03700000000000	1
1.03800000000000	1
1.03900000000000	1
1.04000000000000	1
1.04100000000000	1
1.04200000000000	1
1.04300000000000	1
1.04400000000000	1
1.04500000000000	1
1.04600000000000	1
1.04700000000000	1
1.04800000000000	1
1.04900000000000	1
1.05000000000000	1
1.05100000000000	1
1.05200000000000	1
1.05300000000000	1
1.05400000000000	1
1.05500000000000	1
1.05600000000000	1
1.05700000000000	1
1.05800000000000	1
1.05900000000000	1
1.06000000000000	1
1.06100000000000	1
1.06200000000000	1
1.06300000000000	1
1.06400000000000	1
1.06500000000000	1
1.06600000000000	1
1.06700000000000	1
1.06800000000000	1
1.06900000000000	1
1.07000000000000	1
1.07100000000000	1
1.07200000000000	1
1.07300000000000	1
1.07400000000000	1
1.07500000000000	1
1.07600000000000	1
1.07700000000000	1
1.07800000000000	1
1.07900000000000	1
1.08000000000000	1
1.08100000000000	1
1.08200000000000	1
1.08300000000000	1
1.08400000000000	1
1.08500000000000	1
1.08600000000000	1
1.08700000000000	1
1.08800000000000	1
1.08900000000000	1
1.09000000000000	1
1.09100000000000	1
1.09200000000000	1
1.09300000000000	1
1.09400000000000	1
1.09500000000000	1
1.09600000000000	1
1.09700000000000	1
1.09800000000000	1
1.09900000000000	1
1.10000000000000	1

==> fig/fig_data/sensors_asymm_gain_psi0.dat <==
gain    cdf
0.900000000000000	0
0.901000000000000	0
0.902000000000000	0
0.903000000000000	0
0.904000000000000	0
0.905000000000000	0
0.906000000000000	0
0.907000000000000	0
0.908000000000000	0
0.909000000000000	0
0.910000000000000	0
0.911000000000000	0
0.912000000000000	0
0.913000000000000	0
0.914000000000000	0
0.915000000000000	0
0.916000000000000	0
0.917000000000000	0
0.918000000000000	0
0.919000000000000	0
0.920000000000000	0
0.921000000000000	0
0.922000000000000	0
0.923000000000000	0
0.924000000000000	0
0.925000000000000	0
0.926000000000000	0
0.927000000000000	0
0.928000000000000	0
0.929000000000000	0
0.930000000000000	0
0.931000000000000	0
0.932000000000000	0
0.933000000000000	0
0.934000000000000	0
0.935000000000000	0
0.936000000000000	0
0.937000000000000	0
0.938000000000000	0
0.939000000000000	0
0.940000000000000	0
0.941000000000000	0
0.942000000000000	0
0.943000000000000	0
0.944000000000000	0
0.945000000000000	0
0.946000000000000	0
0.947000000000000	0
0.948000000000000	0.00500000000000000
0.949000000000000	0.0200000000000000
0.950000000000000	0.0200000000000000
0.951000000000000	0.0200000000000000
0.952000000000000	0.0200000000000000
0.953000000000000	0.0200000000000000
0.954000000000000	0.0200000000000000
0.955000000000000	0.0200000000000000
0.956000000000000	0.0250000000000000
0.957000000000000	0.0250000000000000
0.958000000000000	0.0250000000000000
0.959000000000000	0.0250000000000000
0.960000000000000	0.0350000000000000
0.961000000000000	0.0350000000000000
0.962000000000000	0.0350000000000000
0.963000000000000	0.0450000000000000
0.964000000000000	0.0450000000000000
0.965000000000000	0.0500000000000000
0.966000000000000	0.0550000000000000
0.967000000000000	0.0550000000000000
0.968000000000000	0.0600000000000000
0.969000000000000	0.0600000000000000
0.970000000000000	0.0650000000000000
0.971000000000000	0.0700000000000000
0.972000000000000	0.0700000000000000
0.973000000000000	0.0700000000000000
0.974000000000000	0.0850000000000000
0.975000000000000	0.0900000000000000
0.976000000000000	0.0900000000000000
0.977000000000000	0.0950000000000000
0.978000000000000	0.100000000000000
0.979000000000000	0.110000000000000
0.980000000000000	0.115000000000000
0.981000000000000	0.115000000000000
0.982000000000000	0.115000000000000
0.983000000000000	0.115000000000000
0.984000000000000	0.120000000000000
0.985000000000000	0.125000000000000
0.986000000000000	0.140000000000000
0.987000000000000	0.140000000000000
0.988000000000000	0.140000000000000
0.989000000000000	0.140000000000000
0.990000000000000	0.145000000000000
0.991000000000000	0.150000000000000
0.992000000000000	0.150000000000000
0.993000000000000	0.160000000000000
0.994000000000000	0.165000000000000
0.995000000000000	0.170000000000000
0.996000000000000	0.170000000000000
0.997000000000000	0.175000000000000
0.998000000000000	0.175000000000000
0.999000000000000	0.180000000000000
1	0.195000000000000
1.00100000000000	0.235000000000000
1.00200000000000	0.240000000000000
1.00300000000000	0.250000000000000
1.00400000000000	0.255000000000000
1.00500000000000	0.260000000000000
1.00600000000000	0.270000000000000
1.00700000000000	0.275000000000000
1.00800000000000	0.290000000000000
1.00900000000000	0.290000000000000
1.01000000000000	0.290000000000000
1.01100000000000	0.290000000000000
1.01200000000000	0.290000000000000
1.01300000000000	0.290000000000000
1.01400000000000	0.290000000000000
1.01500000000000	0.290000000000000
1.01600000000000	0.300000000000000
1.01700000000000	0.320000000000000
1.01800000000000	0.320000000000000
1.01900000000000	0.320000000000000
1.02000000000000	0.320000000000000
1.02100000000000	0.325000000000000
1.02200000000000	0.325000000000000
1.02300000000000	0.325000000000000
1.02400000000000	0.340000000000000
1.02500000000000	0.350000000000000
1.02600000000000	0.350000000000000
1.02700000000000	0.355000000000000
1.02800000000000	0.360000000000000
1.02900000000000	0.360000000000000
1.03000000000000	0.360000000000000
1.03100000000000	0.360000000000000
1.03200000000000	0.390000000000000
1.03300000000000	0.405000000000000
1.03400000000000	0.415000000000000
1.03500000000000	0.420000000000000
1.03600000000000	0.420000000000000
1.03700000000000	0.430000000000000
1.03800000000000	0.430000000000000
1.03900000000000	0.430000000000000
1.04000000000000	0.440000000000000
1.04100000000000	0.445000000000000
1.04200000000000	0.465000000000000
1.04300000000000	0.465000000000000
1.04400000000000	0.465000000000000
1.04500000000000	0.470000000000000
1.04600000000000	0.480000000000000
1.04700000000000	0.480000000000000
1.04800000000000	0.480000000000000
1.04900000000000	0.490000000000000
1.05000000000000	0.490000000000000
1.05100000000000	0.490000000000000
1.05200000000000	0.505000000000000
1.05300000000000	0.505000000000000
1.05400000000000	0.510000000000000
1.05500000000000	0.520000000000000
1.05600000000000	0.525000000000000
1.05700000000000	0.530000000000000
1.05800000000000	0.530000000000000
1.05900000000000	0.535000000000000
1.06000000000000	0.540000000000000
1.06100000000000	0.550000000000000
1.06200000000000	0.570000000000000
1.06300000000000	0.575000000000000
1.06400000000000	0.590000000000000
1.06500000000000	0.600000000000000
1.06600000000000	0.605000000000000
1.06700000000000	0.620000000000000
1.06800000000000	0.625000000000000
1.06900000000000	0.625000000000000
1.07000000000000	0.625000000000000
1.07100000000000	0.635000000000000
1.07200000000000	0.640000000000000
1.07300000000000	0.645000000000000
1.07400000000000	0.650000000000000
1.07500000000000	0.650000000000000
1.07600000000000	0.660000000000000
1.07700000000000	0.665000000000000
1.07800000000000	0.670000000000000
1.07900000000000	0.685000000000000
1.08000000000000	0.685000000000000
1.08100000000000	0.690000000000000
1.08200000000000	0.700000000000000
1.08300000000000	0.700000000000000
1.08400000000000	0.705000000000000
1.08500000000000	0.725000000000000
1.08600000000000	0.725000000000000
1.08700000000000	0.730000000000000
1.08800000000000	0.735000000000000
1.08900000000000	0.750000000000000
1.09000000000000	0.755000000000000
1.09100000000000	0.765000000000000
1.09200000000000	0.770000000000000
1.09300000000000	0.780000000000000
1.09400000000000	0.785000000000000
1.09500000000000	0.785000000000000
1.09600000000000	0.795000000000000
1.09700000000000	0.810000000000000
1.09800000000000	0.810000000000000
1.09900000000000	0.810000000000000
1.10000000000000	0.815000000000000
1.10100000000000	0.820000000000000
1.10200000000000	0.820000000000000
1.10300000000000	0.840000000000000
1.10400000000000	0.845000000000000
1.10500000000000	0.845000000000000
1.10600000000000	0.860000000000000
1.10700000000000	0.860000000000000
1.10800000000000	0.865000000000000
1.10900000000000	0.865000000000000
1.11000000000000	0.870000000000000
1.11100000000000	0.880000000000000
1.11200000000000	0.885000000000000
1.11300000000000	0.885000000000000
1.11400000000000	0.885000000000000
1.11500000000000	0.885000000000000
1.11600000000000	0.885000000000000
1.11700000000000	0.890000000000000
1.11800000000000	0.895000000000000
1.11900000000000	0.895000000000000
1.12000000000000	0.895000000000000
1.12100000000000	0.895000000000000
1.12200000000000	0.900000000000000
1.12300000000000	0.900000000000000
1.12400000000000	0.905000000000000
1.12500000000000	0.910000000000000
1.12600000000000	0.910000000000000
1.12700000000000	0.915000000000000
1.12800000000000	0.915000000000000
1.12900000000000	0.915000000000000
1.13000000000000	0.920000000000000
1.13100000000000	0.920000000000000
1.13200000000000	0.925000000000000
1.13300000000000	0.935000000000000
1.13400000000000	0.935000000000000
1.13500000000000	0.935000000000000
1.13600000000000	0.935000000000000
1.13700000000000	0.935000000000000
1.13800000000000	0.940000000000000
1.13900000000000	0.940000000000000
1.14000000000000	0.940000000000000
1.14100000000000	0.940000000000000
1.14200000000000	0.940000000000000
1.14300000000000	0.945000000000000
1.14400000000000	0.950000000000000
1.14500000000000	0.950000000000000
1.14600000000000	0.950000000000000
1.14700000000000	0.950000000000000
1.14800000000000	0.950000000000000
1.14900000000000	0.950000000000000
1.15000000000000	0.950000000000000
1.15100000000000	0.950000000000000
1.15200000000000	0.950000000000000
1.15300000000000	0.950000000000000
1.15400000000000	0.955000000000000
1.15500000000000	0.955000000000000
1.15600000000000	0.955000000000000
1.15700000000000	0.965000000000000
1.15800000000000	0.965000000000000
1.15900000000000	0.965000000000000
1.16000000000000	0.965000000000000
1.16100000000000	0.965000000000000
1.16200000000000	0.965000000000000
1.16300000000000	0.970000000000000
1.16400000000000	0.975000000000000
1.16500000000000	0.975000000000000
1.16600000000000	0.980000000000000
1.16700000000000	0.980000000000000
1.16800000000000	0.985000000000000
1.16900000000000	0.985000000000000
1.17000000000000	0.985000000000000
1.17100000000000	0.985000000000000
1.17200000000000	0.985000000000000
1.17300000000000	0.985000000000000
1.17400000000000	0.985000000000000
1.17500000000000	0.985000000000000
1.17600000000000	0.985000000000000
1.17700000000000	0.985000000000000
1.17800000000000	0.985000000000000
1.17900000000000	0.995000000000000
1.18000000000000	1
1.18100000000000	1
1.18200000000000	1
1.18300000000000	1
1.18400000000000	1
1.18500000000000	1
1.18600000000000	1
1.18700000000000	1
1.18800000000000	1
1.18900000000000	1
1.19000000000000	1
1.19100000000000	1
1.19200000000000	1
1.19300000000000	1
1.19400000000000	1
1.19500000000000	1
1.19600000000000	1
1.19700000000000	1
1.19800000000000	1
1.19900000000000	1
1.20000000000000	1
1.20100000000000	1
1.20200000000000	1
1.20300000000000	1
1.20400000000000	1
1.20500000000000	1
1.20600000000000	1
1.20700000000000	1
1.20800000000000	1
1.20900000000000	1
1.21000000000000	1
1.21100000000000	1
1.21200000000000	1
1.21300000000000	1
1.21400000000000	1
1.21500000000000	1
1.21600000000000	1
1.21700000000000	1
1.21800000000000	1
1.21900000000000	1
1.22000000000000	1
1.22100000000000	1
1.22200000000000	1
1.22300000000000	1
1.22400000000000	1
1.22500000000000	1
1.22600000000000	1
1.22700000000000	1
1.22800000000000	1
1.22900000000000	1
1.23000000000000	1
1.23100000000000	1
1.23200000000000	1
1.23300000000000	1
1.23400000000000	1
1.23500000000000	1
1.23600000000000	1
1.23700000000000	1
1.23800000000000	1
1.23900000000000	1
1.24000000000000	1
1.24100000000000	1
1.24200000000000	1
1.24300000000000	1
1.24400000000000	1
1.24500000000000	1
1.24600000000000	1
1.24700000000000	1
1.24800000000000	1
1.24900000000000	1
1.25000000000000	1

==> fig/fig_data/sensors_asymm_gain_psi25.dat <==
gain    cdf
0.900000000000000	0
0.901000000000000	0
0.902000000000000	0
0.903000000000000	0
0.904000000000000	0
0.905000000000000	0
0.906000000000000	0
0.907000000000000	0
0.908000000000000	0
0.909000000000000	0
0.910000000000000	0
0.911000000000000	0
0.912000000000000	0
0.913000000000000	0
0.914000000000000	0
0.915000000000000	0
0.916000000000000	0
0.917000000000000	0
0.918000000000000	0
0.919000000000000	0
0.920000000000000	0
0.921000000000000	0
0.922000000000000	0
0.923000000000000	0
0.924000000000000	0
0.925000000000000	0
0.926000000000000	0
0.927000000000000	0
0.928000000000000	0
0.929000000000000	0
0.930000000000000	0
0.931000000000000	0
0.932000000000000	0
0.933000000000000	0
0.934000000000000	0
0.935000000000000	0
0.936000000000000	0
0.937000000000000	0
0.938000000000000	0
0.939000000000000	0
0.940000000000000	0
0.941000000000000	0
0.942000000000000	0
0.943000000000000	0
0.944000000000000	0
0.945000000000000	0
0.946000000000000	0
0.947000000000000	0
0.948000000000000	0
0.949000000000000	0
0.950000000000000	0
0.951000000000000	0
0.952000000000000	0
0.953000000000000	0
0.954000000000000	0
0.955000000000000	0
0.956000000000000	0
0.957000000000000	0
0.958000000000000	0
0.959000000000000	0
0.960000000000000	0
0.961000000000000	0
0.962000000000000	0
0.963000000000000	0
0.964000000000000	0
0.965000000000000	0
0.966000000000000	0
0.967000000000000	0
0.968000000000000	0
0.969000000000000	0
0.970000000000000	0
0.971000000000000	0
0.972000000000000	0
0.973000000000000	0
0.974000000000000	0
0.975000000000000	0
0.976000000000000	0
0.977000000000000	0
0.978000000000000	0
0.979000000000000	0
0.980000000000000	0
0.981000000000000	0
0.982000000000000	0
0.983000000000000	0.0100000000000000
0.984000000000000	0.0100000000000000
0.985000000000000	0.0100000000000000
0.986000000000000	0.0100000000000000
0.987000000000000	0.0100000000000000
0.988000000000000	0.0100000000000000
0.989000000000000	0.0100000000000000
0.990000000000000	0.0100000000000000
0.991000000000000	0.0100000000000000
0.992000000000000	0.0200000000000000
0.993000000000000	0.0200000000000000
0.994000000000000	0.0200000000000000
0.995000000000000	0.0200000000000000
0.996000000000000	0.0200000000000000
0.997000000000000	0.0200000000000000
0.998000000000000	0.0200000000000000
0.999000000000000	0.0200000000000000
1.00000000000000	0.0450000000000000
1.00100000000000	0.0450000000000000
1.00200000000000	0.0450000000000000
1.00300000000000	0.0450000000000000
1.00400000000000	0.0450000000000000
1.00500000000000	0.0500000000000000
1.00600000000000	0.0500000000000000
1.00700000000000	0.0500000000000000
1.00800000000000	0.0500000000000000
1.00900000000000	0.0650000000000000
1.01000000000000	0.0650000000000000
1.01100000000000	0.0650000000000000
1.01200000000000	0.0650000000000000
1.01300000000000	0.0650000000000000
1.01400000000000	0.0650000000000000
1.01500000000000	0.0700000000000000
1.01600000000000	0.0750000000000000
1.01700000000000	0.0750000000000000
1.01800000000000	0.0750000000000000
1.01900000000000	0.0900000000000000
1.02000000000000	0.0900000000000000
1.02100000000000	0.0900000000000000
1.02200000000000	0.0950000000000000
1.02300000000000	0.100000000000000
1.02400000000000	0.105000000000000
1.02500000000000	0.105000000000000
1.02600000000000	0.110000000000000
1.02700000000000	0.110000000000000
1.02800000000000	0.110000000000000
1.02900000000000	0.120000000000000
1.03000000000000	0.120000000000000
1.03100000000000	0.125000000000000
1.03200000000000	0.125000000000000
1.03300000000000	0.130000000000000
1.03400000000000	0.135000000000000
1.03500000000000	0.140000000000000
1.03600000000000	0.145000000000000
1.03700000000000	0.150000000000000
1.03800000000000	0.150000000000000
1.03900000000000	0.150000000000000
1.04000000000000	0.160000000000000
1.04100000000000	0.165000000000000
1.04200000000000	0.170000000000000
1.04300000000000	0.170000000000000
1.04400000000000	0.180000000000000
1.04500000000000	0.180000000000000
1.04600000000000	0.180000000000000
1.04700000000000	0.195000000000000
1.04800000000000	0.195000000000000
1.04900000000000	0.205000000000000
1.05000000000000	0.205000000000000
1.05100000000000	0.210000000000000
1.05200000000000	0.210000000000000
1.05300000000000	0.215000000000000
1.05400000000000	0.220000000000000
1.05500000000000	0.225000000000000
1.05600000000000	0.240000000000000
1.05700000000000	0.250000000000000
1.05800000000000	0.255000000000000
1.05900000000000	0.255000000000000
1.06000000000000	0.265000000000000
1.06100000000000	0.270000000000000
1.06200000000000	0.275000000000000
1.06300000000000	0.275000000000000
1.06400000000000	0.275000000000000
1.06500000000000	0.275000000000000
1.06600000000000	0.285000000000000
1.06700000000000	0.290000000000000
1.06800000000000	0.300000000000000
1.06900000000000	0.315000000000000
1.07000000000000	0.320000000000000
1.07100000000000	0.320000000000000
1.07200000000000	0.325000000000000
1.07300000000000	0.325000000000000
1.07400000000000	0.325000000000000
1.07500000000000	0.335000000000000
1.07600000000000	0.345000000000000
1.07700000000000	0.345000000000000
1.07800000000000	0.355000000000000
1.07900000000000	0.360000000000000
1.08000000000000	0.360000000000000
1.08100000000000	0.360000000000000
1.08200000000000	0.375000000000000
1.08300000000000	0.380000000000000
1.08400000000000	0.385000000000000
1.08500000000000	0.390000000000000
1.08600000000000	0.395000000000000
1.08700000000000	0.405000000000000
1.08800000000000	0.415000000000000
1.08900000000000	0.420000000000000
1.09000000000000	0.420000000000000
1.09100000000000	0.420000000000000
1.09200000000000	0.430000000000000
1.09300000000000	0.435000000000000
1.09400000000000	0.440000000000000
1.09500000000000	0.450000000000000
1.09600000000000	0.460000000000000
1.09700000000000	0.460000000000000
1.09800000000000	0.465000000000000
1.09900000000000	0.475000000000000
1.10000000000000	0.485000000000000
1.10100000000000	0.490000000000000
1.10200000000000	0.490000000000000
1.10300000000000	0.500000000000000
1.10400000000000	0.510000000000000
1.10500000000000	0.510000000000000
1.10600000000000	0.515000000000000
1.10700000000000	0.530000000000000
1.10800000000000	0.535000000000000
1.10900000000000	0.540000000000000
1.11000000000000	0.540000000000000
1.11100000000000	0.550000000000000
1.11200000000000	0.555000000000000
1.11300000000000	0.555000000000000
1.11400000000000	0.575000000000000
1.11500000000000	0.580000000000000
1.11600000000000	0.580000000000000
1.11700000000000	0.590000000000000
1.11800000000000	0.595000000000000
1.11900000000000	0.605000000000000
1.12000000000000	0.605000000000000
1.12100000000000	0.615000000000000
1.12200000000000	0.615000000000000
1.12300000000000	0.615000000000000
1.12400000000000	0.620000000000000
1.12500000000000	0.620000000000000
1.12600000000000	0.630000000000000
1.12700000000000	0.635000000000001
1.12800000000000	0.640000000000001
1.12900000000000	0.640000000000001
1.13000000000000	0.650000000000001
1.13100000000000	0.660000000000001
1.13200000000000	0.660000000000001
1.13300000000000	0.660000000000001
1.13400000000000	0.665000000000001
1.13500000000000	0.675000000000001
1.13600000000000	0.675000000000001
1.13700000000000	0.685000000000001
1.13800000000000	0.685000000000001
1.13900000000000	0.685000000000001
1.14000000000000	0.695000000000001
1.14100000000000	0.700000000000001
1.14200000000000	0.710000000000001
1.14300000000000	0.720000000000001
1.14400000000000	0.730000000000001
1.14500000000000	0.735000000000001
1.14600000000000	0.745000000000001
1.14700000000000	0.755000000000001
1.14800000000000	0.760000000000001
1.14900000000000	0.760000000000001
1.15000000000000	0.765000000000001
1.15100000000000	0.770000000000001
1.15200000000000	0.770000000000001
1.15300000000000	0.780000000000001
1.15400000000000	0.785000000000001
1.15500000000000	0.790000000000001
1.15600000000000	0.795000000000001
1.15700000000000	0.795000000000001
1.15800000000000	0.805000000000001
1.15900000000000	0.830000000000001
1.16000000000000	0.835000000000001
1.16100000000000	0.845000000000001
1.16200000000000	0.845000000000001
1.16300000000000	0.845000000000001
1.16400000000000	0.845000000000001
1.16500000000000	0.850000000000001
1.16600000000000	0.855000000000001
1.16700000000000	0.855000000000001
1.16800000000000	0.855000000000001
1.16900000000000	0.855000000000001
1.17000000000000	0.860000000000001
1.17100000000000	0.865000000000001
1.17200000000000	0.865000000000001
1.17300000000000	0.870000000000001
1.17400000000000	0.875000000000001
1.17500000000000	0.875000000000001
1.17600000000000	0.880000000000001
1.17700000000000	0.880000000000001
1.17800000000000	0.880000000000001
1.17900000000000	0.885000000000001
1.18000000000000	0.885000000000001
1.18100000000000	0.890000000000001
1.18200000000000	0.895000000000001
1.18300000000000	0.895000000000001
1.18400000000000	0.895000000000001
1.18500000000000	0.895000000000001
1.18600000000000	0.900000000000001
1.18700000000000	0.900000000000001
1.18800000000000	0.900000000000001
1.18900000000000	0.910000000000001
1.19000000000000	0.910000000000001
1.19100000000000	0.910000000000001
1.19200000000000	0.910000000000001
1.19300000000000	0.915000000000001
1.19400000000000	0.920000000000001
1.19500000000000	0.920000000000001
1.19600000000000	0.920000000000001
1.19700000000000	0.920000000000001
1.19800000000000	0.925000000000001
1.19900000000000	0.925000000000001
1.20000000000000	0.925000000000001
1.20100000000000	0.930000000000001
1.20200000000000	0.940000000000001
1.20300000000000	0.940000000000001
1.20400000000000	0.945000000000001
1.20500000000000	0.950000000000001
1.20600000000000	0.950000000000001
1.20700000000000	0.950000000000001
1.20800000000000	0.950000000000001
1.20900000000000	0.950000000000001
1.21000000000000	0.955000000000001
1.21100000000000	0.955000000000001
1.21200000000000	0.955000000000001
1.21300000000000	0.960000000000001
1.21400000000000	0.960000000000001
1.21500000000000	0.960000000000001
1.21600000000000	0.960000000000001
1.21700000000000	0.965000000000001
1.21800000000000	0.965000000000001
1.21900000000000	0.965000000000001
1.22000000000000	0.965000000000001
1.22100000000000	0.965000000000001
1.22200000000000	0.970000000000001
1.22300000000000	0.970000000000001
1.22400000000000	0.970000000000001
1.22500000000000	0.970000000000001
1.22600000000000	0.975000000000001
1.22700000000000	0.980000000000001
1.22800000000000	0.980000000000001
1.22900000000000	0.980000000000001
1.23000000000000	0.980000000000001
1.23100000000000	0.980000000000001
1.23200000000000	0.985000000000001
1.23300000000000	0.985000000000001
1.23400000000000	0.985000000000001
1.23500000000000	0.985000000000001
1.23600000000000	0.985000000000001
1.23700000000000	0.990000000000001
1.23800000000000	0.990000000000001
1.23900000000000	0.990000000000001
1.24000000000000	0.990000000000001
1.24100000000000	0.990000000000001
1.24200000000000	0.990000000000001
1.24300000000000	0.990000000000001
1.24400000000000	0.990000000000001
1.24500000000000	0.990000000000001
1.24600000000000	0.990000000000001
1.24700000000000	0.990000000000001
1.24800000000000	0.990000000000001
1.24900000000000	0.995000000000001
1.25000000000000	0.995000000000001
1.25100000000000	0.995000000000001
1.25200000000000	0.995000000000001
1.25300000000000	0.995000000000001
1.25400000000000	0.995000000000001
1.25500000000000	0.995000000000001
1.25600000000000	0.995000000000001
1.25700000000000	0.995000000000001
1.25800000000000	0.995000000000001
1.25900000000000	0.995000000000001
1.26000000000000	0.995000000000001
1.26100000000000	0.995000000000001
1.26200000000000	0.995000000000001
1.26300000000000	0.995000000000001
1.26400000000000	0.995000000000001
1.26500000000000	0.995000000000001
1.26600000000000	0.995000000000001
1.26700000000000	0.995000000000001
1.26800000000000	0.995000000000001
1.26900000000000	0.995000000000001
1.27000000000000	0.995000000000001
1.27100000000000	0.995000000000001
1.27200000000000	0.995000000000001
1.27300000000000	1.00000000000000
1.27400000000000	1.00000000000000
1.27500000000000	1.00000000000000
1.27600000000000	1.00000000000000
1.27700000000000	1.00000000000000
1.27800000000000	1.00000000000000
1.27900000000000	1.00000000000000
1.28000000000000	1.00000000000000
1.28100000000000	1.00000000000000
1.28200000000000	1.00000000000000
1.28300000000000	1.00000000000000
1.28400000000000	1.00000000000000
1.28500000000000	1.00000000000000
1.28600000000000	1.00000000000000
1.28700000000000	1.00000000000000
1.28800000000000	1.00000000000000
1.28900000000000	1.00000000000000
1.29000000000000	1.00000000000000
1.29100000000000	1.00000000000000
1.29200000000000	1.00000000000000
1.29300000000000	1.00000000000000
1.29400000000000	1.00000000000000
1.29500000000000	1.00000000000000
1.29600000000000	1.00000000000000
1.29700000000000	1.00000000000000
1.29800000000000	1.00000000000000
1.29900000000000	1.00000000000000
1.30000000000000	1.00000000000000
1.30100000000000	1.00000000000000

==> fig/fig_data/sensors_asymm_jfi_psi0.dat <==
jfi cdf
0	0
0.00250000000000000	0
0.00500000000000000	0
0.00750000000000000	0
0.0100000000000000	0
0.0125000000000000	0
0.0150000000000000	0
0.0175000000000000	0
0.0200000000000000	0
0.0225000000000000	0
0.0250000000000000	0
0.0275000000000000	0
0.0300000000000000	0
0.0325000000000000	0
0.0350000000000000	0
0.0375000000000000	0
0.0400000000000000	0
0.0425000000000000	0
0.0450000000000000	0
0.0475000000000000	0
0.0500000000000000	0
0.0525000000000000	0
0.0550000000000000	0
0.0575000000000000	0
0.0600000000000000	0
0.0625000000000000	0
0.0650000000000000	0
0.0675000000000000	0
0.0700000000000000	0
0.0725000000000000	0
0.0750000000000000	0
0.0775000000000000	0
0.0800000000000000	0
0.0825000000000000	0
0.0850000000000000	0
0.0875000000000000	0
0.0900000000000000	0
0.0925000000000000	0
0.0950000000000000	0
0.0975000000000000	0
0.100000000000000	0.0350000000000000
0.102500000000000	0.0350000000000000
0.105000000000000	0.0350000000000000
0.107500000000000	0.0350000000000000
0.110000000000000	0.0350000000000000
0.112500000000000	0.0350000000000000
0.115000000000000	0.0350000000000000
0.117500000000000	0.0350000000000000
0.120000000000000	0.0350000000000000
0.122500000000000	0.0350000000000000
0.125000000000000	0.0350000000000000
0.127500000000000	0.0350000000000000
0.130000000000000	0.0350000000000000
0.132500000000000	0.0350000000000000
0.135000000000000	0.0350000000000000
0.137500000000000	0.0350000000000000
0.140000000000000	0.0350000000000000
0.142500000000000	0.0350000000000000
0.145000000000000	0.0350000000000000
0.147500000000000	0.0350000000000000
0.150000000000000	0.0350000000000000
0.152500000000000	0.0350000000000000
0.155000000000000	0.0350000000000000
0.157500000000000	0.0350000000000000
0.160000000000000	0.0350000000000000
0.162500000000000	0.0350000000000000
0.165000000000000	0.0350000000000000
0.167500000000000	0.0350000000000000
0.170000000000000	0.0350000000000000
0.172500000000000	0.0350000000000000
0.175000000000000	0.0350000000000000
0.177500000000000	0.0350000000000000
0.180000000000000	0.0350000000000000
0.182500000000000	0.0350000000000000
0.185000000000000	0.0350000000000000
0.187500000000000	0.0350000000000000
0.190000000000000	0.0350000000000000
0.192500000000000	0.0350000000000000
0.195000000000000	0.0350000000000000
0.197500000000000	0.0350000000000000
0.200000000000000	0.0350000000000000
0.202500000000000	0.0350000000000000
0.205000000000000	0.0350000000000000
0.207500000000000	0.0350000000000000
0.210000000000000	0.0350000000000000
0.212500000000000	0.0350000000000000
0.215000000000000	0.0350000000000000
0.217500000000000	0.0350000000000000
0.220000000000000	0.0350000000000000
0.222500000000000	0.0350000000000000
0.225000000000000	0.0350000000000000
0.227500000000000	0.0350000000000000
0.230000000000000	0.0350000000000000
0.232500000000000	0.0350000000000000
0.235000000000000	0.0350000000000000
0.237500000000000	0.0350000000000000
0.240000000000000	0.0350000000000000
0.242500000000000	0.0350000000000000
0.245000000000000	0.0350000000000000
0.247500000000000	0.0350000000000000
0.250000000000000	0.0400000000000000
0.252500000000000	0.0400000000000000
0.255000000000000	0.0400000000000000
0.257500000000000	0.0400000000000000
0.260000000000000	0.0400000000000000
0.262500000000000	0.0400000000000000
0.265000000000000	0.0400000000000000
0.267500000000000	0.0450000000000000
0.270000000000000	0.0500000000000000
0.272500000000000	0.0500000000000000
0.275000000000000	0.0500000000000000
0.277500000000000	0.0500000000000000
0.280000000000000	0.0500000000000000
0.282500000000000	0.0500000000000000
0.285000000000000	0.0500000000000000
0.287500000000000	0.0500000000000000
0.290000000000000	0.0500000000000000
0.292500000000000	0.0500000000000000
0.295000000000000	0.0550000000000000
0.297500000000000	0.0550000000000000
0.300000000000000	0.0550000000000000
0.302500000000000	0.0550000000000000
0.305000000000000	0.0550000000000000
0.307500000000000	0.0550000000000000
0.310000000000000	0.0550000000000000
0.312500000000000	0.0550000000000000
0.315000000000000	0.0550000000000000
0.317500000000000	0.0550000000000000
0.320000000000000	0.0550000000000000
0.322500000000000	0.0550000000000000
0.325000000000000	0.0550000000000000
0.327500000000000	0.0600000000000000
0.330000000000000	0.0600000000000000
0.332500000000000	0.0650000000000000
0.335000000000000	0.0650000000000000
0.337500000000000	0.0650000000000000
0.340000000000000	0.0750000000000000
0.342500000000000	0.0750000000000000
0.345000000000000	0.0800000000000000
0.347500000000000	0.0800000000000000
0.350000000000000	0.0850000000000000
0.352500000000000	0.0850000000000000
0.355000000000000	0.0850000000000000
0.357500000000000	0.0850000000000000
0.360000000000000	0.0900000000000000
0.362500000000000	0.0950000000000000
0.365000000000000	0.0950000000000000
0.367500000000000	0.0950000000000000
0.370000000000000	0.0950000000000000
0.372500000000000	0.0950000000000000
0.375000000000000	0.0950000000000000
0.377500000000000	0.0950000000000000
0.380000000000000	0.0950000000000000
0.382500000000000	0.0950000000000000
0.385000000000000	0.100000000000000
0.387500000000000	0.100000000000000
0.390000000000000	0.100000000000000
0.392500000000000	0.100000000000000
0.395000000000000	0.105000000000000
0.397500000000000	0.105000000000000
0.400000000000000	0.105000000000000
0.402500000000000	0.115000000000000
0.405000000000000	0.120000000000000
0.407500000000000	0.135000000000000
0.410000000000000	0.135000000000000
0.412500000000000	0.140000000000000
0.415000000000000	0.140000000000000
0.417500000000000	0.145000000000000
0.420000000000000	0.150000000000000
0.422500000000000	0.150000000000000
0.425000000000000	0.155000000000000
0.427500000000000	0.160000000000000
0.430000000000000	0.165000000000000
0.432500000000000	0.170000000000000
0.435000000000000	0.180000000000000
0.437500000000000	0.185000000000000
0.440000000000000	0.185000000000000
0.442500000000000	0.185000000000000
0.445000000000000	0.195000000000000
0.447500000000000	0.195000000000000
0.450000000000000	0.195000000000000
0.452500000000000	0.205000000000000
0.455000000000000	0.210000000000000
0.457500000000000	0.220000000000000
0.460000000000000	0.225000000000000
0.462500000000000	0.235000000000000
0.465000000000000	0.240000000000000
0.467500000000000	0.245000000000000
0.470000000000000	0.250000000000000
0.472500000000000	0.250000000000000
0.475000000000000	0.250000000000000
0.477500000000000	0.260000000000000
0.480000000000000	0.290000000000000
0.482500000000000	0.295000000000000
0.485000000000000	0.295000000000000
0.487500000000000	0.295000000000000
0.490000000000000	0.295000000000000
0.492500000000000	0.300000000000000
0.495000000000000	0.300000000000000
0.497500000000000	0.310000000000000
0.500000000000000	0.320000000000000
0.502500000000000	0.325000000000000
0.505000000000000	0.335000000000000
0.507500000000000	0.345000000000000
0.510000000000000	0.350000000000000
0.512500000000000	0.355000000000000
0.515000000000000	0.365000000000000
0.517500000000000	0.375000000000000
0.520000000000000	0.375000000000000
0.522500000000000	0.395000000000000
0.525000000000000	0.405000000000000
0.527500000000000	0.405000000000000
0.530000000000000	0.425000000000000
0.532500000000000	0.425000000000000
0.535000000000000	0.435000000000000
0.537500000000000	0.440000000000000
0.540000000000000	0.450000000000000
0.542500000000000	0.465000000000000
0.545000000000000	0.470000000000000
0.547500000000000	0.470000000000000
0.550000000000000	0.485000000000000
0.552500000000000	0.495000000000000
0.555000000000000	0.495000000000000
0.557500000000000	0.495000000000000
0.560000000000000	0.510000000000000
0.562500000000000	0.520000000000000
0.565000000000000	0.525000000000000
0.567500000000000	0.530000000000000
0.570000000000000	0.530000000000000
0.572500000000000	0.540000000000000
0.575000000000000	0.550000000000000
0.577500000000000	0.560000000000000
0.580000000000000	0.565000000000000
0.582500000000000	0.580000000000000
0.585000000000000	0.595000000000000
0.587500000000000	0.610000000000000
0.590000000000000	0.615000000000000
0.592500000000000	0.625000000000000
0.595000000000000	0.645000000000000
0.597500000000000	0.650000000000000
0.600000000000000	0.675000000000000
0.602500000000000	0.680000000000000
0.605000000000000	0.685000000000000
0.607500000000000	0.685000000000000
0.610000000000000	0.710000000000000
0.612500000000000	0.725000000000000
0.615000000000000	0.730000000000000
0.617500000000000	0.730000000000000
0.620000000000000	0.735000000000000
0.622500000000000	0.735000000000000
0.625000000000000	0.735000000000000
0.627500000000000	0.735000000000000
0.630000000000000	0.745000000000000
0.632500000000000	0.750000000000000
0.635000000000000	0.755000000000000
0.637500000000000	0.760000000000000
0.640000000000000	0.770000000000000
0.642500000000000	0.770000000000000
0.645000000000000	0.770000000000000
0.647500000000000	0.780000000000000
0.650000000000000	0.780000000000000
0.652500000000000	0.780000000000000
0.655000000000000	0.800000000000000
0.657500000000000	0.805000000000000
0.660000000000000	0.810000000000000
0.662500000000000	0.815000000000000
0.665000000000000	0.815000000000000
0.667500000000000	0.815000000000000
0.670000000000000	0.825000000000000
0.672500000000000	0.830000000000000
0.675000000000000	0.835000000000000
0.677500000000000	0.840000000000000
0.680000000000000	0.855000000000000
0.682500000000000	0.870000000000000
0.685000000000000	0.870000000000000
0.687500000000000	0.870000000000000
0.690000000000000	0.875000000000000
0.692500000000000	0.885000000000000
0.695000000000000	0.895000000000000
0.697500000000000	0.895000000000000
0.700000000000000	0.895000000000000
0.702500000000000	0.895000000000000
0.705000000000000	0.895000000000000
0.707500000000000	0.900000000000000
0.710000000000000	0.910000000000000
0.712500000000000	0.910000000000000
0.715000000000000	0.925000000000000
0.717500000000000	0.925000000000000
0.720000000000000	0.925000000000000
0.722500000000000	0.925000000000000
0.725000000000000	0.925000000000000
0.727500000000000	0.930000000000000
0.730000000000000	0.935000000000000
0.732500000000000	0.935000000000000
0.735000000000000	0.935000000000000
0.737500000000000	0.935000000000000
0.740000000000000	0.940000000000000
0.742500000000000	0.945000000000000
0.745000000000000	0.950000000000000
0.747500000000000	0.955000000000000
0.750000000000000	0.955000000000000
0.752500000000000	0.960000000000000
0.755000000000000	0.965000000000000
0.757500000000000	0.970000000000000
0.760000000000000	0.970000000000000
0.762500000000000	0.975000000000000
0.765000000000000	0.975000000000000
0.767500000000000	0.975000000000000
0.770000000000000	0.980000000000000
0.772500000000000	0.985000000000000
0.775000000000000	0.985000000000000
0.777500000000000	0.985000000000000
0.780000000000000	0.990000000000000
0.782500000000000	0.990000000000000
0.785000000000000	0.990000000000000
0.787500000000000	0.990000000000000
0.790000000000000	0.990000000000000
0.792500000000000	0.990000000000000
0.795000000000000	0.990000000000000
0.797500000000000	0.990000000000000
0.800000000000000	0.990000000000000
0.802500000000000	0.990000000000000
0.805000000000000	0.990000000000000
0.807500000000000	0.990000000000000
0.810000000000000	0.990000000000000
0.812500000000000	0.990000000000000
0.815000000000000	0.990000000000000
0.817500000000000	0.990000000000000
0.820000000000000	0.990000000000000
0.822500000000000	0.990000000000000
0.825000000000000	0.990000000000000
0.827500000000000	0.990000000000000
0.830000000000000	0.995000000000000
0.832500000000000	0.995000000000000
0.835000000000000	0.995000000000000
0.837500000000000	0.995000000000000
0.840000000000000	0.995000000000000
0.842500000000000	0.995000000000000
0.845000000000000	0.995000000000000
0.847500000000000	1
0.850000000000000	1
0.852500000000000	1
0.855000000000000	1
0.857500000000000	1
0.860000000000000	1
0.862500000000000	1
0.865000000000000	1
0.867500000000000	1
0.870000000000000	1
0.872500000000000	1
0.875000000000000	1
0.877500000000000	1
0.880000000000000	1
0.882500000000000	1
0.885000000000000	1
0.887500000000000	1
0.890000000000000	1
0.892500000000000	1
0.895000000000000	1
0.897500000000000	1
0.900000000000000	1
0.902500000000000	1
0.905000000000000	1
0.907500000000000	1
0.910000000000000	1
0.912500000000000	1
0.915000000000000	1
0.917500000000000	1
0.920000000000000	1
0.922500000000000	1
0.925000000000000	1
0.927500000000000	1
0.930000000000000	1
0.932500000000000	1
0.935000000000000	1
0.937500000000000	1
0.940000000000000	1
0.942500000000000	1
0.945000000000000	1
0.947500000000000	1
0.950000000000000	1
0.952500000000000	1
0.955000000000000	1
0.957500000000000	1
0.960000000000000	1
0.962500000000000	1
0.965000000000000	1
0.967500000000000	1
0.970000000000000	1
0.972500000000000	1
0.975000000000000	1
0.977500000000000	1
0.980000000000000	1
0.982500000000000	1
0.985000000000000	1
0.987500000000000	1
0.990000000000000	1
0.992500000000000	1
0.995000000000000	1
0.997500000000000	1
1	1

==> fig/fig_data/sensors_asymm_jfi_psi25.dat <==
jfi cdf
0	0
0.00250000000000000	0
0.00500000000000000	0
0.00750000000000000	0
0.0100000000000000	0
0.0125000000000000	0
0.0150000000000000	0
0.0175000000000000	0
0.0200000000000000	0
0.0225000000000000	0
0.0250000000000000	0
0.0275000000000000	0
0.0300000000000000	0
0.0325000000000000	0
0.0350000000000000	0
0.0375000000000000	0
0.0400000000000000	0
0.0425000000000000	0
0.0450000000000000	0
0.0475000000000000	0
0.0500000000000000	0
0.0525000000000000	0
0.0550000000000000	0
0.0575000000000000	0
0.0600000000000000	0
0.0625000000000000	0
0.0650000000000000	0
0.0675000000000000	0
0.0700000000000000	0
0.0725000000000000	0
0.0750000000000000	0
0.0775000000000000	0
0.0800000000000000	0
0.0825000000000000	0
0.0850000000000000	0
0.0875000000000000	0
0.0900000000000000	0
0.0925000000000000	0
0.0950000000000000	0
0.0975000000000000	0
0.100000000000000	0
0.102500000000000	0.0250000000000000
0.105000000000000	0.0250000000000000
0.107500000000000	0.0250000000000000
0.110000000000000	0.0250000000000000
0.112500000000000	0.0250000000000000
0.115000000000000	0.0250000000000000
0.117500000000000	0.0250000000000000
0.120000000000000	0.0250000000000000
0.122500000000000	0.0250000000000000
0.125000000000000	0.0250000000000000
0.127500000000000	0.0250000000000000
0.130000000000000	0.0250000000000000
0.132500000000000	0.0250000000000000
0.135000000000000	0.0250000000000000
0.137500000000000	0.0250000000000000
0.140000000000000	0.0250000000000000
0.142500000000000	0.0250000000000000
0.145000000000000	0.0250000000000000
0.147500000000000	0.0250000000000000
0.150000000000000	0.0250000000000000
0.152500000000000	0.0250000000000000
0.155000000000000	0.0250000000000000
0.157500000000000	0.0250000000000000
0.160000000000000	0.0250000000000000
0.162500000000000	0.0250000000000000
0.165000000000000	0.0250000000000000
0.167500000000000	0.0250000000000000
0.170000000000000	0.0250000000000000
0.172500000000000	0.0250000000000000
0.175000000000000	0.0250000000000000
0.177500000000000	0.0250000000000000
0.180000000000000	0.0250000000000000
0.182500000000000	0.0250000000000000
0.185000000000000	0.0250000000000000
0.187500000000000	0.0250000000000000
0.190000000000000	0.0250000000000000
0.192500000000000	0.0250000000000000
0.195000000000000	0.0250000000000000
0.197500000000000	0.0250000000000000
0.200000000000000	0.0250000000000000
0.202500000000000	0.0250000000000000
0.205000000000000	0.0250000000000000
0.207500000000000	0.0250000000000000
0.210000000000000	0.0250000000000000
0.212500000000000	0.0250000000000000
0.215000000000000	0.0250000000000000
0.217500000000000	0.0250000000000000
0.220000000000000	0.0250000000000000
0.222500000000000	0.0250000000000000
0.225000000000000	0.0250000000000000
0.227500000000000	0.0250000000000000
0.230000000000000	0.0250000000000000
0.232500000000000	0.0250000000000000
0.235000000000000	0.0300000000000000
0.237500000000000	0.0300000000000000
0.240000000000000	0.0300000000000000
0.242500000000000	0.0300000000000000
0.245000000000000	0.0300000000000000
0.247500000000000	0.0350000000000000
0.250000000000000	0.0350000000000000
0.252500000000000	0.0350000000000000
0.255000000000000	0.0350000000000000
0.257500000000000	0.0350000000000000
0.260000000000000	0.0350000000000000
0.262500000000000	0.0350000000000000
0.265000000000000	0.0350000000000000
0.267500000000000	0.0350000000000000
0.270000000000000	0.0350000000000000
0.272500000000000	0.0350000000000000
0.275000000000000	0.0350000000000000
0.277500000000000	0.0350000000000000
0.280000000000000	0.0350000000000000
0.282500000000000	0.0350000000000000
0.285000000000000	0.0350000000000000
0.287500000000000	0.0350000000000000
0.290000000000000	0.0350000000000000
0.292500000000000	0.0350000000000000
0.295000000000000	0.0350000000000000
0.297500000000000	0.0350000000000000
0.300000000000000	0.0350000000000000
0.302500000000000	0.0350000000000000
0.305000000000000	0.0450000000000000
0.307500000000000	0.0450000000000000
0.310000000000000	0.0450000000000000
0.312500000000000	0.0450000000000000
0.315000000000000	0.0450000000000000
0.317500000000000	0.0450000000000000
0.320000000000000	0.0500000000000000
0.322500000000000	0.0500000000000000
0.325000000000000	0.0500000000000000
0.327500000000000	0.0500000000000000
0.330000000000000	0.0500000000000000
0.332500000000000	0.0500000000000000
0.335000000000000	0.0500000000000000
0.337500000000000	0.0500000000000000
0.340000000000000	0.0550000000000000
0.342500000000000	0.0550000000000000
0.345000000000000	0.0550000000000000
0.347500000000000	0.0550000000000000
0.350000000000000	0.0550000000000000
0.352500000000000	0.0600000000000000
0.355000000000000	0.0600000000000000
0.357500000000000	0.0650000000000000
0.360000000000000	0.0650000000000000
0.362500000000000	0.0650000000000000
0.365000000000000	0.0700000000000000
0.367500000000000	0.0750000000000000
0.370000000000000	0.0750000000000000
0.372500000000000	0.0950000000000000
0.375000000000000	0.0950000000000000
0.377500000000000	0.100000000000000
0.380000000000000	0.105000000000000
0.382500000000000	0.105000000000000
0.385000000000000	0.110000000000000
0.387500000000000	0.115000000000000
0.390000000000000	0.120000000000000
0.392500000000000	0.120000000000000
0.395000000000000	0.125000000000000
0.397500000000000	0.125000000000000
0.400000000000000	0.130000000000000
0.402500000000000	0.130000000000000
0.405000000000000	0.135000000000000
0.407500000000000	0.145000000000000
0.410000000000000	0.145000000000000
0.412500000000000	0.155000000000000
0.415000000000000	0.160000000000000
0.417500000000000	0.170000000000000
0.420000000000000	0.175000000000000
0.422500000000000	0.175000000000000
0.425000000000000	0.180000000000000
0.427500000000000	0.180000000000000
0.430000000000000	0.180000000000000
0.432500000000000	0.185000000000000
0.435000000000000	0.185000000000000
0.437500000000000	0.185000000000000
0.440000000000000	0.195000000000000
0.442500000000000	0.205000000000000
0.445000000000000	0.205000000000000
0.447500000000000	0.210000000000000
0.450000000000000	0.220000000000000
0.452500000000000	0.230000000000000
0.455000000000000	0.235000000000000
0.457500000000000	0.245000000000000
0.460000000000000	0.255000000000000
0.462500000000000	0.260000000000000
0.465000000000000	0.275000000000000
0.467500000000000	0.280000000000000
0.470000000000000	0.290000000000000
0.472500000000000	0.290000000000000
0.475000000000000	0.290000000000000
0.477500000000000	0.295000000000000
0.480000000000000	0.310000000000000
0.482500000000000	0.320000000000000
0.485000000000000	0.325000000000000
0.487500000000000	0.330000000000000
0.490000000000000	0.330000000000000
0.492500000000000	0.335000000000000
0.495000000000000	0.345000000000000
0.497500000000000	0.360000000000000
0.500000000000000	0.365000000000000
0.502500000000000	0.380000000000000
0.505000000000000	0.390000000000000
0.507500000000000	0.405000000000000
0.510000000000000	0.410000000000000
0.512500000000000	0.420000000000000
0.515000000000000	0.425000000000000
0.517500000000000	0.430000000000000
0.520000000000000	0.435000000000000
0.522500000000000	0.440000000000000
0.525000000000000	0.445000000000000
0.527500000000000	0.460000000000000
0.530000000000000	0.460000000000000
0.532500000000000	0.460000000000000
0.535000000000000	0.465000000000000
0.537500000000000	0.480000000000000
0.540000000000000	0.500000000000000
0.542500000000000	0.505000000000000
0.545000000000000	0.515000000000000
0.547500000000000	0.520000000000000
0.550000000000000	0.530000000000000
0.552500000000000	0.530000000000000
0.555000000000000	0.555000000000000
0.557500000000000	0.565000000000000
0.560000000000000	0.575000000000000
0.562500000000000	0.585000000000000
0.565000000000000	0.590000000000000
0.567500000000000	0.595000000000000
0.570000000000000	0.600000000000000
0.572500000000000	0.610000000000000
0.575000000000000	0.615000000000000
0.577500000000000	0.625000000000000
0.580000000000000	0.635000000000001
0.582500000000000	0.640000000000001
0.585000000000000	0.640000000000001
0.587500000000000	0.645000000000001
0.590000000000000	0.660000000000001
0.592500000000000	0.670000000000001
0.595000000000000	0.670000000000001
0.597500000000000	0.670000000000001
0.600000000000000	0.670000000000001
0.602500000000000	0.680000000000001
0.605000000000000	0.705000000000001
0.607500000000000	0.710000000000001
0.610000000000000	0.720000000000001
0.612500000000000	0.730000000000001
0.615000000000000	0.730000000000001
0.617500000000000	0.730000000000001
0.620000000000000	0.740000000000001
0.622500000000000	0.750000000000001
0.625000000000000	0.760000000000001
0.627500000000000	0.760000000000001
0.630000000000000	0.770000000000001
0.632500000000000	0.780000000000001
0.635000000000000	0.800000000000001
0.637500000000000	0.805000000000001
0.640000000000000	0.820000000000001
0.642500000000000	0.825000000000001
0.645000000000000	0.850000000000001
0.647500000000000	0.860000000000001
0.650000000000000	0.870000000000001
0.652500000000000	0.880000000000001
0.655000000000000	0.880000000000001
0.657500000000000	0.880000000000001
0.660000000000000	0.885000000000001
0.662500000000000	0.885000000000001
0.665000000000000	0.885000000000001
0.667500000000000	0.885000000000001
0.670000000000000	0.895000000000001
0.672500000000000	0.900000000000001
0.675000000000000	0.905000000000001
0.677500000000000	0.915000000000001
0.680000000000000	0.930000000000001
0.682500000000000	0.930000000000001
0.685000000000000	0.935000000000001
0.687500000000000	0.935000000000001
0.690000000000000	0.935000000000001
0.692500000000000	0.935000000000001
0.695000000000000	0.935000000000001
0.697500000000000	0.935000000000001
0.700000000000000	0.935000000000001
0.702500000000000	0.935000000000001
0.705000000000000	0.935000000000001
0.707500000000000	0.935000000000001
0.710000000000000	0.935000000000001
0.712500000000000	0.940000000000001
0.715000000000000	0.945000000000001
0.717500000000000	0.945000000000001
0.720000000000000	0.945000000000001
0.722500000000000	0.950000000000001
0.725000000000000	0.950000000000001
0.727500000000000	0.950000000000001
0.730000000000000	0.950000000000001
0.732500000000000	0.950000000000001
0.735000000000000	0.955000000000001
0.737500000000000	0.970000000000001
0.740000000000000	0.975000000000001
0.742500000000000	0.975000000000001
0.745000000000000	0.975000000000001
0.747500000000000	0.975000000000001
0.750000000000000	0.980000000000001
0.752500000000000	0.980000000000001
0.755000000000000	0.980000000000001
0.757500000000000	0.980000000000001
0.760000000000000	0.980000000000001
0.762500000000000	0.980000000000001
0.765000000000000	0.985000000000001
0.767500000000000	0.985000000000001
0.770000000000000	0.985000000000001
0.772500000000000	0.985000000000001
0.775000000000000	0.985000000000001
0.777500000000000	0.990000000000001
0.780000000000000	0.990000000000001
0.782500000000000	0.990000000000001
0.785000000000000	0.990000000000001
0.787500000000000	0.990000000000001
0.790000000000000	0.990000000000001
0.792500000000000	0.990000000000001
0.795000000000000	0.990000000000001
0.797500000000000	0.990000000000001
0.800000000000000	0.990000000000001
0.802500000000000	0.990000000000001
0.805000000000000	0.990000000000001
0.807500000000000	0.990000000000001
0.810000000000000	0.990000000000001
0.812500000000000	0.990000000000001
0.815000000000000	0.990000000000001
0.817500000000000	0.990000000000001
0.820000000000000	0.990000000000001
0.822500000000000	0.990000000000001
0.825000000000000	0.990000000000001
0.827500000000000	0.990000000000001
0.830000000000000	0.995000000000001
0.832500000000000	0.995000000000001
0.835000000000000	0.995000000000001
0.837500000000000	0.995000000000001
0.840000000000000	0.995000000000001
0.842500000000000	0.995000000000001
0.845000000000000	0.995000000000001
0.847500000000000	0.995000000000001
0.850000000000000	0.995000000000001
0.852500000000000	0.995000000000001
0.855000000000000	1.00000000000000
0.857500000000000	1.00000000000000
0.860000000000000	1.00000000000000
0.862500000000000	1.00000000000000
0.865000000000000	1.00000000000000
0.867500000000000	1.00000000000000
0.870000000000000	1.00000000000000
0.872500000000000	1.00000000000000
0.875000000000000	1.00000000000000
0.877500000000000	1.00000000000000
0.880000000000000	1.00000000000000
0.882500000000000	1.00000000000000
0.885000000000000	1.00000000000000
0.887500000000000	1.00000000000000
0.890000000000000	1.00000000000000
0.892500000000000	1.00000000000000
0.895000000000000	1.00000000000000
0.897500000000000	1.00000000000000
0.900000000000000	1.00000000000000
0.902500000000000	1.00000000000000
0.905000000000000	1.00000000000000
0.907500000000000	1.00000000000000
0.910000000000000	1.00000000000000
0.912500000000000	1.00000000000000
0.915000000000000	1.00000000000000
0.917500000000000	1.00000000000000
0.920000000000000	1.00000000000000
0.922500000000000	1.00000000000000
0.925000000000000	1.00000000000000
0.927500000000000	1.00000000000000
0.930000000000000	1.00000000000000
0.932500000000000	1.00000000000000
0.935000000000000	1.00000000000000
0.937500000000000	1.00000000000000
0.940000000000000	1.00000000000000
0.942500000000000	1.00000000000000
0.945000000000000	1.00000000000000
0.947500000000000	1.00000000000000
0.950000000000000	1.00000000000000
0.952500000000000	1.00000000000000
0.955000000000000	1.00000000000000
0.957500000000000	1.00000000000000
0.960000000000000	1.00000000000000
0.962500000000000	1.00000000000000
0.965000000000000	1.00000000000000
0.967500000000000	1.00000000000000
0.970000000000000	1.00000000000000
0.972500000000000	1.00000000000000
0.975000000000000	1.00000000000000
0.977500000000000	1.00000000000000
0.980000000000000	1.00000000000000
0.982500000000000	1.00000000000000
0.985000000000000	1.00000000000000
0.987500000000000	1.00000000000000
0.990000000000000	1.00000000000000
0.992500000000000	1.00000000000000
0.995000000000000	1.00000000000000
0.997500000000000	1.00000000000000
1	1.00000000000000

==> fig/fig_data/sensors_symm_energy_psi0.dat <==
N   pull    th  mc
1	1	1   1
2	1	0.682595511455232	0.682052999995588
3	1	0.688363862229139	0.688767000000627
4	1	0.699366301209190	0.699472000000617
5	1	0.709487722078288	0.710208000000607
6	1	0.718235912714383	0.719362000000596
7	1	0.725757130625095	0.724288000000580
8	1	0.732277341261654	0.730716000000566
9	1	0.737989691479794	0.737288000000551
10	1	0.743070088458583	0.742787000000536
11	1	0.747583502813038	0.746318000000519
12	1	0.751668395148126	0.750984000000503
13	1	0.755358975661532	0.754237000000486
14	1	0.758742614533167	0.758360000000469
15	1	0.761849335524943	0.761198000000452
16	1	0.764707953817393	0.765658000000435
17	1	0.767367391158777	0.767769000000417
18	1	0.769835639507836	0.769561000000398
19	1	0.772151753807262	0.772373000000380
20	1	0.774325675347175	0.773525000000360
21	1	0.776368840130170	0.777973000000344
22	1	0.778292392916135	0.779045000000325
23	1	0.780106097205327	0.780441000000305
24	1	0.781843773819816	0.783480000000288
25	1	0.783473395679860	0.784017000000268
26	1	0.785026285762765	0.785119000000248
27	1	0.786524306941069	0.786580000000229
28	1	0.787930422119908	0.788231000000210
29	1	0.789294132243407	0.789451000000190
30	1	0.790605673847813	0.789550000000170
31	1	0.791850910209340	0.790546000000150
32	1	0.793043983284613	0.792538000000131
33	1	0.794191774907274	0.795344000000113
34	1	0.795313512984369	0.794174000000092
35	1	0.796372966348691	0.797461000000074
36	1	0.797411966727743	0.796722000000053
37	1	0.798410751829075	0.797685000000033
38	1	0.799373490581009	0.797523000000012
39	1	0.800304732023471	0.800542999999995
40	1	0.801211322641896	0.801061999999975
41	1	0.802088388407299	0.801449999999954
42	1	0.802935909762718	0.802683999999935
43	1	0.803763759613589	0.804154999999916
44	1	0.804559492133063	0.804308999999896
45	1	0.805342593403879	0.807071999999878
46	1	0.806106801638539	0.805693999999856
47	1	0.806845019771310	0.807273999999837
48	1	0.807551063710008	0.806275999999815
49	1	0.808259137464240	0.809144999999797
50	1	0.808942860205592	0.808504999999776
51	1	0.809598750522554	0.811848999999759
52	1	0.810254987543181	0.811972999999743
53	1	0.810885925602886	0.810368999999747
54	1	0.811504007677117	0.812330999999752
55	1	0.812112164477105	0.811356999999759
56	1	0.812697332528014	0.812846999999764
57	1	0.813277465218887	0.814996999999769
58	1	0.813845629925064	0.813400999999777
59	1	0.814395494007190	0.814177999999783
60	1	0.814951152112353	0.814408999999789
61	1	0.815481831754855	0.815531999999794
62	1	0.816003543201876	0.816440999999800
63	1	0.816510690474395	0.814273999999808
64	1	0.817012168552710	0.817815999999812
65	1	0.817501347177104	0.817834999999819
66	1	0.817988191213337	0.818542999999825
67	1	0.818447979746234	0.818729999999831
68	1	0.818922503165259	0.818881999999837
69	1	0.819369361373833	0.817399999999845
70	1	0.819828200740087	0.819880999999849
71	1	0.820258031169054	0.819343999999856
72	1	0.820697617831666	0.821040999999861
73	1	0.821116270599109	0.823119999999866
74	1	0.821531574720211	0.821076999999874
75	1	0.821951501778749	0.821347999999880
76	1	0.822343636446264	0.822449999999886
77	1	0.822743486496170	0.822351999999893
78	1	0.823129966071482	0.824913999999897
79	1	0.823519569026898	0.823603999999905
80	1	0.823895057301720	0.824318999999911
81	1	0.824274675861740	0.824793999999917
82	1	0.824636612561204	0.824246999999924
83	1	0.825002860938051	0.825461999999929
84	1	0.825361999877209	0.825254999999936
85	1	0.825720662615844	0.824350999999943
86	1	0.826051587870839	0.825368999999949
87	1	0.826403798185579	0.825966999999955
88	1	0.826736824145457	0.825610999999961
89	1	0.827069592927719	0.826737999999967
90	1	0.827400943799794	0.826639999999973
91	1	0.827712510418401	0.827814999999979
92	1	0.828042523093097	0.827674999999985
93	1	0.828351047056685	0.829332999999991
94	1	0.828657986431060	0.828310999999998
95	1	0.828968511403921	0.827760000000005
96	1	0.829276364451559	0.828107000000011
97	1	0.829577269744441	0.830117000000016
98	1	0.829873066902533	0.830107000000023
99	1	0.830165542016989	0.829766000000029
100	1	0.830454768892099	0.829219000000036

==> fig/fig_data/sensors_symm_energy_psi25.dat <==
N   pull    th  mc
1	0.778839724084076	0.778839724084076	0.778839724084076
2	0.778839724084076	0.571921909834796	0.571183999998554
3	0.778839724084076	0.578025260487842	0.578101000000516
4	0.778839724084076	0.589573645013229	0.590890000000508
5	0.778839724084076	0.600428274496562	0.600096000000497
6	0.778839724084076	0.609942537276161	0.609802000000486
7	0.778839724084076	0.618263924158208	0.619122000000475
8	0.778839724084076	0.625575373658337	0.625083000000460
9	0.778839724084076	0.632046641884494	0.632597000000447
10	0.778839724084076	0.637841852150963	0.637480000000431
11	0.778839724084076	0.643035898112120	0.643431000000416
12	0.778839724084076	0.647765403152813	0.646456000000399
13	0.778839724084076	0.652086822602521	0.652775000000384
14	0.778839724084076	0.656066797093139	0.654323000000365
15	0.778839724084076	0.659724384040114	0.659804000000350
16	0.778839724084076	0.663124497966738	0.663058000000333
17	0.778839724084076	0.666285743644488	0.664810000000314
18	0.778839724084076	0.669259235168028	0.667962000000296
19	0.778839724084076	0.672032980340649	0.670876000000278
20	0.778839724084076	0.674645626197025	0.674221000000261
21	0.778839724084076	0.677105920733159	0.676640000000243
22	0.778839724084076	0.679444129924625	0.678390000000224
23	0.778839724084076	0.681659272452209	0.680035000000205
24	0.778839724084076	0.683770004891106	0.683596000000188
25	0.778839724084076	0.685774670382716	0.685755000000169
26	0.778839724084076	0.687678238548957	0.687451000000150
27	0.778839724084076	0.689506056628632	0.690177000000133
28	0.778839724084076	0.691255693380197	0.691452000000113
29	0.778839724084076	0.692932191705156	0.693841000000095
30	0.778839724084076	0.694544334147177	0.694286000000075
31	0.778839724084076	0.696097166629768	0.695196000000055
32	0.778839724084076	0.697581468531144	0.696434000000035
33	0.778839724084076	0.699011635311856	0.699158000000017
34	0.778839724084076	0.700399648351237	0.700628999999998
35	0.778839724084076	0.701733246079841	0.702475999999979
36	0.778839724084076	0.703021945153801	0.702449999999959
37	0.778839724084076	0.704265649003300	0.704353999999940
38	0.778839724084076	0.705483613571698	0.704904999999920
39	0.778839724084076	0.706652280491765	0.707265999999902
40	0.778839724084076	0.707784546893150	0.707930999999882
41	0.778839724084076	0.708878868174501	0.706544999999860
42	0.778839724084076	0.709952957833409	0.710435999999843
43	0.778839724084076	0.710998636672891	0.710094999999822
44	0.778839724084076	0.712012105162658	0.712454999999804
45	0.778839724084076	0.712990266431549	0.712835999999784
46	0.778839724084076	0.713953915126233	0.715177999999773
47	0.778839724084076	0.714887524635850	0.714845999999778
48	0.778839724084076	0.715800948500826	0.716297999999783
49	0.778839724084076	0.716677233735973	0.717555999999789
50	0.778839724084076	0.717541140386881	0.719363999999794
51	0.778839724084076	0.718400340046265	0.719478999999800
52	0.778839724084076	0.719212375430415	0.719745999999807
53	0.778839724084076	0.720033106738519	0.719559999999813
54	0.778839724084076	0.720819908231969	0.721536999999818
55	0.778839724084076	0.721579169155512	0.720558999999826
56	0.778839724084076	0.722338938908954	0.722670999999830
57	0.778839724084076	0.723081152937799	0.721771999999837
58	0.778839724084076	0.723805296272878	0.723352999999843
59	0.778839724084076	0.724511012971412	0.723633999999849
60	0.778839724084076	0.725201713159056	0.725184999999854
61	0.778839724084076	0.725877147786092	0.725703999999860
62	0.778839724084076	0.726554762381013	0.725945999999867
63	0.778839724084076	0.727209502117109	0.726507999999873
64	0.778839724084076	0.727845181162124	0.728810999999878
65	0.778839724084076	0.728478931003475	0.728879999999884
66	0.778839724084076	0.729093840208631	0.729608999999890
67	0.778839724084076	0.729700169424478	0.729960999999896
68	0.778839724084076	0.730296943126056	0.730248999999902
69	0.778839724084076	0.730883309596199	0.730828999999908
70	0.778839724084076	0.731458527988804	0.730779999999915
71	0.778839724084076	0.732021959438434	0.731194999999921
72	0.778839724084076	0.732579156107471	0.731375999999927
73	0.778839724084076	0.733130430177719	0.731427999999934
74	0.778839724084076	0.733673139752728	0.732043999999940
75	0.778839724084076	0.734202879408606	0.734918999999944
76	0.778839724084076	0.734717440433819	0.733354999999952
77	0.778839724084076	0.735234813571028	0.734309999999957
78	0.778839724084076	0.735737267879919	0.736636999999962
79	0.778839724084076	0.736237775762355	0.735520999999969
80	0.778839724084076	0.736728481751304	0.737593999999974
81	0.778839724084076	0.737198287571261	0.737021999999981
82	0.778839724084076	0.737687024368996	0.737954999999987
83	0.778839724084076	0.738149136954516	0.738974999999993
84	0.778839724084076	0.738610626676228	0.738433000000000
85	0.778839724084076	0.739062449234620	0.738585000000006
86	0.778839724084076	0.739513186503845	0.740710000000011
87	0.778839724084076	0.739962570954493	0.740280000000018
88	0.778839724084076	0.740392709176378	0.740237000000024
89	0.778839724084076	0.740819776943915	0.740583000000030
90	0.778839724084076	0.741244481572052	0.740841000000036
91	0.778839724084076	0.741666702562501	0.741578000000042
92	0.778839724084076	0.742085532517938	0.742427000000048
93	0.778839724084076	0.742486561954571	0.743259000000054
94	0.778839724084076	0.742894705161251	0.741390000000061
95	0.778839724084076	0.743286946912885	0.744037000000064
96	0.778839724084076	0.743688468449418	0.742874000000066
97	0.778839724084076	0.744069775672928	0.743021000000067
98	0.778839724084076	0.744463313635560	0.743864000000067
99	0.778839724084076	0.744834843146382	0.746198000000067
100	0.778839724084076	0.745217010310273	0.746752000000067

==> fig/fig_data/sensors_symm_rewards_psi0.dat <==
N   pull    th  mc
1	0.999999956301169	0.999999956301169	0.999999956301169
2	0.999999956301169	0.932889595672810	0.934379645300000
3	0.999999956301169	1.01021245885292	1.01169456280000
4	0.999999956301169	1.07796905811029	1.07848527940000
5	0.999999956301169	1.13559750892926	1.13726841870000
6	0.999999956301169	1.18532134867132	1.18654166760000
7	0.999999956301169	1.22894381529424	1.22970354080000
8	0.999999956301169	1.26776720644415	1.26560184540000
9	0.999999956301169	1.30273305065481	1.30463949330000
10	0.999999956301169	1.33453622981610	1.33507368420000
11	0.999999956301169	1.36370158263894	1.36151541860000
12	0.999999956301169	1.39063420703927	1.39373493890000
13	0.999999956301169	1.41565288830025	1.41252403340000
14	0.999999956301169	1.43901281072107	1.44073966070000
15	0.999999956301169	1.46092133254434	1.46218414130000
16	0.999999956301169	1.48154919512209	1.48224923830000
17	0.999999956301169	1.50103864889863	1.50338867720000
18	0.999999956301169	1.51950944650998	1.52160197280000
19	0.999999956301169	1.53706335074565	1.53948330160000
20	0.999999956301169	1.55378756208954	1.55611435120000
21	0.999999956301169	1.56975737302453	1.57396392300000
22	0.999999956301169	1.58503824428948	1.58654199340000
23	0.999999956301169	1.59968744445484	1.60268877000000
24	0.999999956301169	1.61375536701840	1.61884789500000
25	0.999999956301169	1.62728658441227	1.62530327430000
26	0.999999956301169	1.64032071730082	1.64170910600000
27	0.999999956301169	1.65289314370351	1.65659533290000
28	0.999999956301169	1.66503557678986	1.66409944100000
29	0.999999956301169	1.67677656655739	1.67865365080000
30	0.999999956301169	1.68814189845186	1.68745967730000
31	0.999999956301169	1.69915494283699	1.70011805140000
32	0.999999956301169	1.70983694830915	1.70814536130000
33	0.999999956301169	1.72020729298932	1.72126578300000
34	0.999999956301169	1.73028369587777	1.73197111520000
35	0.999999956301169	1.74008239850384	1.74334669810000
36	0.999999956301169	1.74961833398136	1.74941279870000
37	0.999999956301169	1.75890525429268	1.75769574740000
38	0.999999956301169	1.76795585722638	1.76941193220000
39	0.999999956301169	1.77678189163449	1.77926490700000
40	0.999999956301169	1.78539424880005	1.78709983580000
41	0.999999956301169	1.79380304207650	1.79376563560000
42	0.999999956301169	1.80201768318060	1.80065282750000
43	0.999999956301169	1.81004694322508	1.81131585240000
44	0.999999956301169	1.81789901004332	1.82264773710000
45	0.999999956301169	1.82558154054074	1.83136067080000
46	0.999999956301169	1.83310170320880	1.83324838420000
47	0.999999956301169	1.84046621978012	1.84290293610000
48	0.999999956301169	1.84768140175421	1.85244497390000
49	0.999999956301169	1.85475318604205	1.85726972870000
50	0.999999956301169	1.86168715773115	1.86616106040000
51	0.999999956301169	1.86848858234203	1.87086661310000
52	0.999999956301169	1.87516243036295	1.88017154900000
53	0.999999956301169	1.88171339307869	1.88501490400000
54	0.999999956301169	1.88814591209053	1.89220003790000
55	0.999999956301169	1.89446418724061	1.89643936340000
56	0.999999956301169	1.90067220006253	1.90377690500000
57	0.999999956301169	1.90677372786683	1.91041213540000
58	0.999999956301169	1.91277235574259	1.91565007580000
59	0.999999956301169	1.91867149018537	1.92111825440000
60	0.999999956301169	1.92447437202257	1.92260038330000
61	0.999999956301169	1.93018408300911	1.93567828630000
62	0.999999956301169	1.93580356220438	1.94015278080000
63	0.999999956301169	1.94133560911716	1.94553125710000
64	0.999999956301169	1.94678289636435	1.94820919190000
65	0.999999956301169	1.95214797419419	1.95689499250000
66	0.999999956301169	1.95743328037934	1.96041491620000
67	0.999999956301169	1.96264114331552	1.96583351170000
68	0.999999956301169	1.96777379514866	1.97147903880000
69	0.999999956301169	1.97283336660577	1.97198484640000
70	0.999999956301169	1.97782190539237	1.98526158250000
71	0.999999956301169	1.98274136724928	1.98747120140000
72	0.999999956301169	1.98759363621529	1.99341325850000
73	0.999999956301169	1.99238051159105	2.00127855220000
74	0.999999956301169	1.99710372711431	2.00175051550000
75	0.999999956301169	2.00176494679739	2.00721716330000
76	0.999999956301169	2.00636576774857	2.01367953510000
77	0.999999956301169	2.01090772993981	2.02120873160000
78	0.999999956301169	2.01539231345909	2.01335881900000
79	0.999999956301169	2.01982094108275	2.01905814540000
80	0.999999956301169	2.02419498673081	2.02479707000000
81	0.999999956301169	2.02851577146693	2.03710868720000
82	0.999999956301169	2.03278456960337	2.03669130300000
83	0.999999956301169	2.03700261090878	2.03814441730000
84	0.999999956301169	2.04117108225321	2.05019130820000
85	0.999999956301169	2.04529112714514	2.04501308610000
86	0.999999956301169	2.04936385071978	2.05474688460000
87	0.999999956301169	2.05339032349424	2.05673463330000
88	0.999999956301169	2.05737157482095	2.06307569050000
89	0.999999956301169	2.06130860508104	2.06465805770000
90	0.999999956301169	2.06520237926634	2.06705166860000
91	0.999999956301169	2.06905382925139	2.07404252420000
92	0.999999956301169	2.07286386191070	2.07352657170000
93	0.999999956301169	2.07663334914357	2.08121422860000
94	0.999999956301169	2.08036314243262	2.08353083370000
95	0.999999956301169	2.08405406116621	2.09059820730000
96	0.999999956301169	2.08770690154633	2.09178616860000
97	0.999999956301169	2.09132243538361	2.09348693840000
98	0.999999956301169	2.09490141136736	2.09609969880000
99	0.999999956301169	2.09844455578845	2.10067537970000
100	0.999999956301169	2.10195257344607	2.10705380220000

==> fig/fig_data/sensors_symm_rewards_psi25.dat <==
N   pull    th  mc
1	0.778778623437148	0.778778623437148	0.778778623437148
2	0.778778623437148	0.776536195844110	0.777917631100000
3	0.778778623437148	0.852476455896467	0.851971799400000
4	0.778778623437148	0.917446403578020	0.917032898500000
5	0.778778623437148	0.972460797556415	0.974291791300000
6	0.778778623437148	1.01989913655739	1.02185277800000
7	0.778778623437148	1.06153664064960	1.06090547660000
8	0.778778623437148	1.09862494316224	1.10142809580000
9	0.778778623437148	1.13206005733551	1.12842015680000
10	0.778778623437148	1.16250022090781	1.16577946320000
11	0.778778623437148	1.19044148980622	1.19071535030000
12	0.778778623437148	1.21626636075678	1.21704790270000
13	0.778778623437148	1.24027573339297	1.24653345100000
14	0.778778623437148	1.26271048945039	1.26222606390000
15	0.778778623437148	1.28376642271614	1.28506559000000
16	0.778778623437148	1.30360482410101	1.30388845390000
17	0.778778623437148	1.32236013723298	1.32518721750000
18	0.778778623437148	1.34014561142604	1.33666767680000
19	0.778778623437148	1.35705753358896	1.35836466470000
20	0.778778623437148	1.37317846532826	1.37273892650000
21	0.778778623437148	1.38857973569773	1.39108452170000
22	0.778778623437148	1.40332339665387	1.40662609230000
23	0.778778623437148	1.41746376527682	1.42016109020000
24	0.778778623437148	1.43104866440926	1.42953585830000
25	0.778778623437148	1.44412041778054	1.44480365250000
26	0.778778623437148	1.45671666572505	1.45884814570000
27	0.778778623437148	1.46887103733955	1.47119467630000
28	0.778778623437148	1.48061369362720	1.48057805100000
29	0.778778623437148	1.49197179637202	1.49789268040000
30	0.778778623437148	1.50296989421113	1.50314206280000
31	0.778778623437148	1.51363024381073	1.51327688430000
32	0.778778623437148	1.52397309130063	1.52878842700000
33	0.778778623437148	1.53401690654109	1.53681809860000
34	0.778778623437148	1.54377858694711	1.54651561580000
35	0.778778623437148	1.55327362843725	1.55501859940000
36	0.778778623437148	1.56251628058975	1.56620265860000
37	0.778778623437148	1.57151967308835	1.57584882360000
38	0.778778623437148	1.58029593638575	1.57981328600000
39	0.778778623437148	1.58885629203175	1.59141484450000
40	0.778778623437148	1.59721114948548	1.59908478190000
41	0.778778623437148	1.60537017920106	1.60514786800000
42	0.778778623437148	1.61334238222138	1.61558153250000
43	0.778778623437148	1.62113615154430	1.62217870340000
44	0.778778623437148	1.62875932023974	1.63274343730000
45	0.778778623437148	1.63621921826223	1.64360795350000
46	0.778778623437148	1.64352271112153	1.64541789500000
47	0.778778623437148	1.65067623647760	1.65206533180000
48	0.778778623437148	1.65768584237047	1.66039393860000
49	0.778778623437148	1.66455721577930	1.66757789250000
50	0.778778623437148	1.67129571333584	1.67330852170000
51	0.778778623437148	1.67790638462464	1.68253156610000
52	0.778778623437148	1.68439399263428	1.68728393600000
53	0.778778623437148	1.69076304348724	1.69245974850000
54	0.778778623437148	1.69701779396525	1.69905121130000
55	0.778778623437148	1.70316227720229	1.70758153090000
56	0.778778623437148	1.70920031663556	1.71435260570000
57	0.778778623437148	1.71513553911453	1.71604442950000
58	0.778778623437148	1.72097138630194	1.72323899030000
59	0.778778623437148	1.72671113091810	1.72966859990000
60	0.778778623437148	1.73235788693400	1.73456270570000
61	0.778778623437148	1.73791461727281	1.74278716930000
62	0.778778623437148	1.74338414699852	1.74709891220000
63	0.778778623437148	1.74876916659270	1.74969769950000
64	0.778778623437148	1.75407224561056	1.76242634430000
65	0.778778623437148	1.75929583849732	1.75919165200000
66	0.778778623437148	1.76444228802784	1.77018927020000
67	0.778778623437148	1.76951383736080	1.77317807060000
68	0.778778623437148	1.77451263174401	1.78192901470000
69	0.778778623437148	1.77944072475287	1.78601420420000
70	0.778778623437148	1.78430008427583	1.78784108900000
71	0.778778623437148	1.78909259657234	1.79531535600000
72	0.778778623437148	1.79382007352152	1.79469592170000
73	0.778778623437148	1.79848424962789	1.79770571790000
74	0.778778623437148	1.80308679421743	1.80685751920000
75	0.778778623437148	1.80762930948980	1.81245822790000
76	0.778778623437148	1.81211333596196	1.81405802450000
77	0.778778623437148	1.81654035801921	1.81978984210000
78	0.778778623437148	1.82091179938509	1.82028911450000
79	0.778778623437148	1.82522903514399	1.83077106280000
80	0.778778623437148	1.82949338742750	1.83404545140000
81	0.778778623437148	1.83370613020676	1.83548211100000
82	0.778778623437148	1.83786849524364	1.83888911100000
83	0.778778623437148	1.84198166550950	1.84172367190000
84	0.778778623437148	1.84604678625950	1.85436336220000
85	0.778778623437148	1.85006496151034	1.85726729540000
86	0.778778623437148	1.85403726002914	1.86058631420000
87	0.778778623437148	1.85796471174210	1.86312286320000
88	0.778778623437148	1.86184831017786	1.86512855170000
89	0.778778623437148	1.86568902236527	1.86908573310000
90	0.778778623437148	1.86948777842961	1.87316476090000
91	0.778778623437148	1.87324548003206	1.88037578380000
92	0.778778623437148	1.87696300196815	1.88117547590000
93	0.778778623437148	1.88064118643262	1.88860181670000
94	0.778778623437148	1.88428085431071	1.89130563980000
95	0.778778623437148	1.88788279835139	1.89402432730000
96	0.778778623437148	1.89144778840509	1.89702702260000
97	0.778778623437148	1.89497656853391	1.90552141370000
98	0.778778623437148	1.89846986464693	1.90836005650000
99	0.778778623437148	1.90192837504807	1.91172372580000
100	0.778778623437148	1.90535278525570	1.90929024720000
